A comprehensive theory of cascading via-paths and the reciprocal pointer chain method

In this paper, we consolidate and expand upon the current theory and potential applications of the set of $k$ best \emph{cascading via-paths} (CVPs) and the \emph{reciprocal pointer chain} (RPC) method for identifying them. CVPs are a collection of up to $|V|$ paths between a source and a target node in a graph $G = (V,E)$, computed using two shortest path trees, that have distinctive properties relative to other path sets. They have been shown to be particularly useful in geospatial applications, where they are an intuitive and efficient means for identifying a set of spatially diverse alternatives to the single shortest path between the source and target. However, spatial diversity is not intrinsic to paths in a graph, and little theory has been developed outside of application to describe the nature of these paths and the RPC method in general. Here we divorce the RPC method from its typical geospatial applications and develop a comprehensive theory of CVPs from an abstract graph-theoretic perspective. Restricting ourselves to properties of the CVPs and of the entire set of $k$-best CVPs that can be computed in $O(|E| + |V| \log |V|)$, we are able to then propose, among other things, new and efficient approaches to problems such as generating a diverse set of paths and to computing the $k$ shortest loopless paths between two nodes in a graph. We conclude by demonstrating the new theory in practice, first for a typical application of finding alternative routes in road networks and then for a novel application of identifying layer-boundaries in ground-penetrating radar (GPR) data. It is our hope that by generalizing the RPC method, providing a sound theoretical foundation, and demonstrating novel uses, we are able to broaden its perceived applicability and stimulate new research in this area, both applied and theoretical.

==> RPCs_Tampa_to_Miami_time_1.txt <==
node_id x y
179640 -82.464716 27.970598
179641 -82.464716 27.968698
179638 -82.464716 27.968198
179637 -82.464816 27.967098
179655 -82.463516 27.967098
179746 -82.462316 27.967098
179747 -82.460816 27.967098
179750 -82.459616 27.967098
179761 -82.458316 27.967098
179762 -82.457216 27.967098
179765 -82.456616 27.967098
180579 -82.455416 27.967098
180577 -82.454416 27.967098
180578 -82.454016 27.967098
180581 -82.453716 27.967098
180589 -82.453416 27.967098
180712 -82.453216 27.966498
180715 -82.452118 27.965776
180713 -82.451216 27.965498
180724 -82.449316 27.965298
197726 -82.449126 27.965303
180739 -82.447316 27.965349
180732 -82.445416 27.965398
180730 -82.444216 27.965398
181281 -82.442816 27.965298
181286 -82.439262 27.965369
181284 -82.437816 27.965398
181381 -82.435416 27.965398
181386 -82.434616 27.965298
181161 -82.434616 27.964898
181382 -82.434516 27.964299
181383 -82.434516 27.963599
181399 -82.434416 27.962799
181400 -82.434516 27.962199
181405 -82.434516 27.961499
181406 -82.434516 27.960599
181436 -82.434516 27.959999
181437 -82.434516 27.95986
181444 -82.434516 27.959299
181443 -82.434516 27.959099
181442 -82.434416 27.958499
181445 -82.434516 27.957699
181446 -82.434416 27.957099
181434 -82.434416 27.956399
181433 -82.434416 27.956199
181373 -82.434516 27.953999
181372 -82.434536 27.953275
181447 -82.43452 27.952891
179409 -82.433992 27.952491
179407 -82.43244 27.952075
185093 -82.430516 27.95197
185095 -82.428504 27.952107
185096 -82.426376 27.952571
187281 -82.426104 27.952644
187280 -82.424888 27.952971
187367 -82.4222 27.954027
187366 -82.416872 27.954475
189272 -82.415031 27.954283
189270 -82.414087 27.953723
189269 -82.412999 27.953371
187861 -82.401591 27.950251
187858 -82.397447 27.950299
187857 -82.393399 27.950283
189400 -82.385271 27.950971
174656 -82.373255 27.950539
174657 -82.371911 27.950443
189529 -82.371415 27.950099
189758 -82.368915 27.950044
189780 -82.368247 27.949948
189784 -82.367431 27.9495
189783 -82.360614 27.941102
189921 -82.358438 27.936055
189922 -82.355686 27.933196
189927 -82.35319 27.931692
189948 -82.351414 27.93094
189954 -82.351302 27.930316
189968 -82.351222 27.929932
189969 -82.350214 27.9245
188112 -82.350014 27.922801
188111 -82.349571 27.920378
190190 -82.349414 27.919517
190189 -82.34935 27.919181
190188 -82.349334 27.918973
190187 -82.348919 27.916694
190054 -82.348103 27.913101
190055 -82.34631 27.907789
190186 -82.345846 27.906925
190230 -82.345638 27.906541
190228 -82.344758 27.904849
190183 -82.343686 27.902829
190227 -82.345974 27.898157
190290 -82.347094 27.894494
190254 -82.347046 27.892654
190253 -82.3473 27.871693
190255 -82.347206 27.867918
190018 -82.347142 27.864351
190019 -82.347078 27.858319
190328 -82.347014 27.857199
190400 -82.347014 27.856415
190399 -82.346918 27.853583
190411 -82.346758 27.852127
190571 -82.346726 27.851871
190570 -82.346678 27.850351
190569 -82.347638 27.844047
196787 -82.35047 27.835183
196786 -82.352486 27.824672
196792 -82.352582 27.822944
162991 -82.352582 27.821824
162990 -82.352419 27.812804
162989 -82.355913 27.797048
163013 -82.357399 27.792224
163027 -82.357727 27.791047
163014 -82.358576 27.788008
163015 -82.384921 27.734933
163269 -82.384968 27.730962
163270 -82.385014 27.726547
163730 -82.385126 27.715233
163729 -82.385255 27.713201
206477 -82.385391 27.712795
206479 -82.385656 27.711816
206957 -82.389141 27.706274
206934 -82.39428 27.702517
206600 -82.398269 27.699775
206601 -82.402288 27.696971
206941 -82.405436 27.694766
206956 -82.410696 27.69126
163320 -82.431815 27.667096
163321 -82.432345 27.666302
197674 -82.432746 27.6657
206999 -82.434681 27.662821
207001 -82.438648 27.657194
207002 -82.443775 27.651206
207004 -82.456191 27.645896
269903 -82.461341 27.642397
269904 -82.47818 27.623585
271134 -82.481787 27.621099
271133 -82.482301 27.620789
271132 -82.484253 27.619928
270438 -82.499459 27.605032
270439 -82.502548 27.602657
270436 -82.504048 27.601444
270440 -82.505635 27.599767
270450 -82.513904 27.588788
270485 -82.513835 27.586023
270488 -82.51383 27.585655
270489 -82.513822 27.585011
270496 -82.513797 27.583052
270133 -82.513796 27.582938
270472 -82.513757 27.579844
270473 -82.513738 27.575715
270498 -82.513742 27.574178
270506 -82.513742 27.573884
270507 -82.513756 27.568483
270504 -82.51103 27.562814
280915 -82.510818 27.556714
270918 -82.511018 27.546815
280917 -82.511118 27.539515
281009 -82.510418 27.531315
281071 -82.509418 27.529715
281078 -82.509118 27.529115
281082 -82.509018 27.528915
281084 -82.508866 27.528671
281171 -82.508518 27.528115
281172 -82.505918 27.523016
281177 -82.504718 27.520816
281178 -82.504418 27.520216
271468 -82.498212 27.511152
271469 -82.492099 27.508141
271470 -82.491299 27.507834
271472 -82.484258 27.506188
271471 -82.48148 27.504952
271473 -82.480919 27.504546
271474 -82.480063 27.503379
271475 -82.479427 27.502415
271476 -82.478443 27.500317
277061 -82.473417 27.494317
277085 -82.472517 27.492517
277095 -82.472317 27.492117
277096 -82.471917 27.491417
277099 -82.471817 27.491017
277100 -82.470417 27.488017
277109 -82.459317 27.463618
277141 -82.459217 27.457018
277149 -82.459217 27.445019
277153 -82.459217 27.442919
279000 -82.459217 27.441319
279003 -82.459217 27.438819
279007 -82.459217 27.41782
279010 -82.458017 27.41352
279012 -82.457817 27.41302
279016 -82.457717 27.41272
279017 -82.457617 27.41232
279018 -82.452717 27.396021
279028 -82.451317 27.391421
279033 -82.450017 27.388421
593595 -82.447407 27.38572
596978 -82.445942 27.360872
596982 -82.447269 27.344161
597000 -82.447315 27.340689
600922 -82.447361 27.338191
600923 -82.447468 27.33721
600927 -82.447514 27.335059
600929 -82.44778 27.326872
600928 -82.447803 27.326168
600979 -82.447843 27.324698
601052 -82.447834 27.309314
601053 -82.447818 27.308677
601060 -82.447773 27.30685
601061 -82.447727 27.30153
601086 -82.447773 27.298791
601085 -82.447834 27.298001
601084 -82.447773 27.295933
601281 -82.447971 27.283806
601292 -82.44817 27.273142
601387 -82.448704 27.270113
601392 -82.448765 27.269586
601393 -82.448811 27.269098
601394 -82.448917 27.26724
602318 -82.444753 27.197995
602319 -82.442403 27.189259
602322 -82.428547 27.168001
604452 -82.42371 27.155458
603523 -82.41724 27.149447
603522 -82.410047 27.138703
603571 -82.409458 27.137496
603570 -82.40832 27.136378
604511 -82.406811 27.134878
603578 -82.405765 27.133655
603579 -82.40089 27.127953
605036 -82.399507 27.126245
605042 -82.39571 27.122768
605043 -82.391239 27.116627
605053 -82.386997 27.112175
605064 -82.384846 27.110786
605070 -82.384693 27.110725
605134 -82.382923 27.109749
588320 -82.374899 27.108914
587624 -82.368317 27.109838
588321 -82.363159 27.109903
587629 -82.360047 27.109956
588324 -82.3517 27.110165
588368 -82.349187 27.110305
588369 -82.343767 27.11074
588416 -82.33947 27.111323
588327 -82.338901 27.111399
587621 -82.335469 27.111758
587622 -82.320961 27.110867
588326 -82.314822 27.108744
588333 -82.308123 27.106445
588332 -82.289334 27.10175
588338 -82.285603 27.100667
588360 -82.282611 27.100249
587673 -82.273081 27.100073
588362 -82.271363 27.10007
588363 -82.270696 27.100067
588364 -82.25452 27.099933
587678 -82.250124 27.09991
588365 -82.249814 27.099909
591285 -82.239852 27.099646
591286 -82.232048 27.099576
591287 -82.223435 27.099499
591288 -82.209376 27.099374
591290 -82.206014 27.099384
591292 -82.203982 27.09939
591312 -82.202706 27.099394
591313 -82.201539 27.099397
591317 -82.199683 27.099403
591293 -82.19429 27.099422
591294 -82.180439 27.099467
591295 -82.162103 27.099526
591296 -82.15861 27.099538
591297 -82.155752 27.099547
591304 -82.155386 27.099548
592183 -82.149857 27.099567
591298 -82.127161 27.095418
591299 -82.107451 27.07998
592572 -82.103441 27.076547
592606 -82.094191 27.068566
592627 -82.088119 27.063328
592624 -82.085016 27.061691
592623 -82.083267 27.06191
608239 -82.07629 27.055129
608240 -82.070326 27.048553
608241 -82.068294 27.046076
608242 -82.067904 27.045615
593096 -82.0678 27.045492
608243 -82.067594 27.045247
608244 -82.060611 27.038394
121802 -82.057476 27.03429
121061 -82.056538 27.033182
83180 -82.055686 27.032174
83166 -82.049755 27.023004
83165 -82.048123 27.020279
83162 -82.047998 27.019985
83161 -82.046623 27.017521
83179 -82.046315 27.016969
95058 -82.044749 27.01427
95057 -82.044193 27.013324
83296 -82.042801 27.010956
83295 -82.038185 27.003824
83143 -82.037359 27.002714
83142 -82.035588 27.000336
93852 -82.03477 26.998991
93853 -82.033668 26.997178
93851 -82.030269 26.991588
91511 -82.029126 26.989574
91510 -82.02824 26.988274
93869 -82.025171 26.983113
93867 -82.023396 26.980128
93870 -82.021759 26.976444
93871 -82.020521 26.971517
93872 -82.020492 26.970886
93973 -82.020801 26.967958
93974 -82.020848 26.966161
93975 -82.021247 26.95102
92543 -82.021048 26.948505
93976 -82.019723 26.944963
93977 -82.019589 26.944622
93978 -82.019446 26.944255
92595 -82.019391 26.944115
92596 -82.019183 26.943583
93679 -82.018961 26.943013
94092 -82.018893 26.942698
94093 -82.018855 26.942521
94090 -82.018585 26.941257
94091 -82.018485 26.940786
94094 -82.018332 26.940067
94096 -82.017873 26.937916
94097 -82.017411 26.935746
94098 -82.017081 26.934195
92794 -82.016994 26.933788
94100 -82.01654 26.931929
94101 -82.015789 26.929006
94102 -82.015159 26.926551
93681 -82.015093 26.926295
94103 -82.014556 26.924201
94104 -82.012598 26.917275
94121 -82.012063 26.915232
94122 -82.011468 26.912958
94123 -82.010161 26.907963
94126 -82.005439 26.898199
94124 -82.002092 26.894843
84560 -81.99981 26.89203
84561 -81.998235 26.890487
84562 -81.992227 26.884685
84564 -81.984446 26.877172
84566 -81.983794 26.876542
84567 -81.98318 26.875979
84568 -81.981854 26.874801
85781 -81.971996 26.861313
85282 -81.971423 26.858186
85777 -81.970805 26.854812
85778 -81.967627 26.84586
84534 -81.966997 26.844976
84532 -81.926693 26.810562
84531 -81.925291 26.809741
84530 -81.921695 26.807635
96785 -81.892944 26.779416
96800 -81.881007 26.769864
256689 -81.863478 26.750553
265432 -81.8624 26.749616
256715 -81.856403 26.744382
256714 -81.854271 26.742521
256734 -81.851279 26.739929
256737 -81.850655 26.739561
256740 -81.83571 26.726986
256782 -81.82859 26.723802
256792 -81.826206 26.72313
258731 -81.822049 26.722174
258757 -81.81939 26.721754
258758 -81.813198 26.716666
260091 -81.812254 26.715066
260094 -81.811422 26.713658
260105 -81.810306 26.712346
260106 -81.801807 26.702548
263481 -81.800638 26.700603
260219 -81.800302 26.699323
260220 -81.79995 26.698379
260221 -81.799902 26.698139
260222 -81.79971 26.697083
260223 -81.79963 26.696603
260224 -81.799486 26.695275
260225 -81.798902 26.687647
260284 -81.798846 26.686203
260285 -81.798814 26.684092
260288 -81.798846 26.683068
260289 -81.798846 26.68246
260290 -81.798814 26.681676
260308 -81.798833 26.680141
265437 -81.798862 26.677724
260637 -81.799598 26.67086
260571 -81.799683 26.670359
260570 -81.800206 26.662549
260580 -81.80035 26.658477
260581 -81.800206 26.656149
260585 -81.800286 26.654845
260586 -81.80035 26.653661
241556 -81.80048 26.645285
241557 -81.800829 26.641688
260625 -81.801278 26.63707
260621 -81.801506 26.63445
260622 -81.802094 26.632734
260624 -81.802206 26.632318
245367 -81.804798 26.62579
245368 -81.805428 26.614901
245380 -81.805346 26.614655
245365 -81.804545 26.612503
245369 -81.803888 26.610834
245370 -81.802279 26.606919
245371 -81.798343 26.599489
245372 -81.791823 26.584627
245373 -81.79106 26.577106
245375 -81.791935 26.569113
260618 -81.792467 26.562334
245376 -81.792632 26.560568
245378 -81.797438 26.548865
263316 -81.79739 26.547393
263328 -81.797374 26.545522
263329 -81.797125 26.524556
265093 -81.798789 26.504208
265089 -81.799183 26.501837
265090 -81.799166 26.500853
232884 -81.798571 26.497892
232883 -81.798097 26.492851
232885 -81.798003 26.49191
232898 -81.797992 26.491799
232886 -81.797796 26.489823
232887 -81.797751 26.489376
232894 -81.797739 26.489259
232888 -81.797587 26.487727
232889 -81.797368 26.485519
232890 -81.796472 26.481317
232891 -81.796117 26.48034
232903 -81.795757 26.479431
232904 -81.794706 26.476881
260763 -81.794515 26.476416
232905 -81.792768 26.472175
232906 -81.791967 26.470171
232907 -81.791333 26.468554
268520 -81.78645 26.456612
268530 -81.784124 26.450759
268492 -81.783571 26.449373
265135 -81.781696 26.444667
265134 -81.779941 26.440871
265338 -81.778491 26.437742
232649 -81.77753 26.435439
232260 -81.776548 26.433086
232650 -81.776353 26.432624
232651 -81.774915 26.429176
232652 -81.773363 26.425552
232653 -81.772422 26.421965
266584 -81.772399 26.420509
268481 -81.772399 26.420292
268482 -81.772421 26.398708
268671 -81.772419 26.389536
232674 -81.772419 26.389043
232381 -81.772415 26.383122
232743 -81.772414 26.382335
232745 -81.772411 26.378541
232747 -81.77241 26.376495
247111 -81.772174 26.373177
247110 -81.763269 26.363149
247816 -81.76124 26.360208
247818 -81.754404 26.34709
247873 -81.75387 26.345736
247876 -81.753427 26.344855
247879 -81.752466 26.342101
247992 -81.750955 26.338148
233245 -81.750284 26.336413
247995 -81.750085 26.335699
263725 -81.749925 26.331372
265335 -81.749807 26.33032
233304 -81.749277 26.328146
233293 -81.749228 26.327662
233297 -81.748854 26.323975
233307 -81.748758 26.323979
114897 -81.747172 26.316887
114885 -81.743948 26.309172
114899 -81.743383 26.302446
114900 -81.74344 26.297099
114903 -81.743466 26.294709
114904 -81.743145 26.276998
114905 -81.743238 26.273457
114906 -81.743214 26.272883
114888 -81.742658 26.272886
114921 -81.742568 26.27006
114910 -81.742356 26.263942
114911 -81.742181 26.262619
114912 -81.741043 26.257494
117069 -81.740105 26.254702
117070 -81.737482 26.24639
117072 -81.737316 26.245113
110571 -81.73678 26.243484
110618 -81.736416 26.231632
110616 -81.736196 26.224463
110619 -81.736119 26.220694
115327 -81.736134 26.217068
110298 -81.736148 26.213488
110625 -81.736148 26.2132
116206 -81.73615 26.211475
116207 -81.736152 26.209793
110626 -81.736159 26.20436
110627 -81.736169 26.199869
110605 -81.735959 26.19716
110532 -81.735419 26.190194
110530 -81.735178 26.187866
110531 -81.735056 26.17437
113490 -81.734676 26.171943
113489 -81.734644 26.171738
114608 -81.734612 26.171587
113495 -81.734558 26.171336
113494 -81.73408 26.16911
113502 -81.73379 26.168675
114678 -81.733684 26.168495
113506 -81.733608 26.168367
113507 -81.732848 26.168039
114668 -81.721519 26.163833
116955 -81.719656 26.1637
113082 -81.718584 26.163624
115572 -81.68762 26.161425
114588 -81.686807 26.161367
114587 -81.686517 26.161195
114591 -81.68596 26.160981
114590 -81.671498 26.155417
116929 -81.670266 26.154804
114603 -81.668588 26.154809
109045 -81.652022 26.154616
109044 -81.623141 26.154153
109140 -81.583128 26.153255
109050 -81.554959 26.152906
109049 -81.543625 26.152766
109051 -81.523117 26.152871
109047 -81.513817 26.152919
116403 -81.507305 26.1529
109248 -81.506478 26.152898
109195 -81.490538 26.152886
109194 -81.478952 26.152897
109193 -81.476081 26.15292
109192 -81.467034 26.152946
109191 -81.458164 26.153016
109189 -81.451938 26.153086
109188 -81.44894 26.153132
109185 -81.398063 26.153425
109187 -81.360812 26.154247
109342 -81.345367 26.154362
109402 -81.345221 26.154363
109338 -81.344802 26.154367
109339 -81.344224 26.154371
109377 -81.343919 26.154374
109335 -81.266325 26.155555
109337 -81.265704 26.155564
109375 -81.170392 26.166867
109441 -81.086405 26.168066
109482 -81.084887 26.168082
109480 -81.081888 26.168128
109481 -81.07706 26.168224
106171 -81.07341 26.168278
109479 -81.072531 26.168248
109497 -81.018476 26.169296
109477 -81.011406 26.16952
106208 -81.003132 26.16968
104449 -80.99979 26.169561
104444 -80.894968 26.172182
104446 -80.894302 26.172193
104442 -80.89357 26.172205
104450 -80.879307 26.17239
27327 -80.879139 26.172387
27328 -80.874786 26.172427
27337 -80.856536 26.170416
27339 -80.828333 26.166135
27331 -80.827865 26.166064
27340 -80.795765 26.161155
27342 -80.782544 26.159127
27341 -80.766717 26.156699
27380 -80.639768 26.146127
27379 -80.63916 26.146127
27376 -80.636205 26.146123
27375 -80.6328 26.14612
27395 -80.592091 26.146142
27404 -80.589153 26.146132
27402 -80.556496 26.146015
27399 -80.540361 26.145955
27394 -80.524364 26.145944
27393 -80.499777 26.145906
32920 -80.461251 26.145875
67188 -80.460292 26.145874
32923 -80.446875 26.145863
32924 -80.446575 26.145863
32925 -80.441875 26.145763
32931 -80.440775 26.145463
32935 -80.427936 26.142195
32941 -80.425637 26.14166
32942 -80.422995 26.141052
32943 -80.421698 26.140701
32944 -80.416949 26.139475
32953 -80.414398 26.138884
32965 -80.404458 26.13647
32975 -80.389764 26.132918
32971 -80.386651 26.132175
32970 -80.38084 26.130836
33372 -80.373241 26.129141
33456 -80.369766 26.128369
33457 -80.368191 26.127991
33462 -80.362265 26.126597
33467 -80.360873 26.126264
33472 -80.356173 26.125064
33519 -80.355879 26.12499
27538 -80.352407 26.124113
27539 -80.352175 26.124054
33532 -80.346273 26.122564
33533 -80.342853 26.121934
33540 -80.342573 26.121864
33546 -80.342373 26.121864
33548 -80.330172 26.118764
34028 -80.329972 26.118764
34030 -80.324872 26.117564
34077 -80.321972 26.116964
34098 -80.315972 26.115664
34177 -80.314372 26.115264
34188 -80.313972 26.115064
34191 -80.313772 26.115064
34194 -80.309772 26.114164
34212 -80.304872 26.112864
27613 -80.298072 26.111264
35608 -80.288184 26.108841
35607 -80.287871 26.108764
35707 -80.282171 26.107264
43543 -80.268971 26.104064
43551 -80.265571 26.103265
43596 -80.263371 26.102665
43652 -80.255371 26.100665
43994 -80.253571 26.100165
44001 -80.25027 26.099465
44132 -80.24427 26.098065
44159 -80.23467 26.095765
44303 -80.23207 26.095065
44310 -80.22997 26.094465
45873 -80.22847 26.094165
45881 -80.22667 26.093865
45896 -80.22497 26.093365
45904 -80.22307 26.092865
45938 -80.22137 26.092565
45940 -80.219469 26.091965
45942 -80.216969 26.091365
46084 -80.216369 26.091265
46089 -80.216169 26.086165
46419 -80.216069 26.084665
46422 -80.216069 26.084365
46423 -80.215969 26.083465
46428 -80.215969 26.082165
46429 -80.215369 26.066066
46476 -80.215469 26.065766
46474 -80.215469 26.065466
46478 -80.215376 26.062537
46477 -80.214969 26.054866
47340 -80.214969 26.054266
47341 -80.214969 26.053566
47342 -80.214869 26.050566
47352 -80.214769 26.046467
47448 -80.214768 26.046447
70894 -80.214465 26.042999
47500 -80.213969 26.039367
47509 -80.213913 26.038732
47527 -80.213669 26.035967
47528 -80.213655 26.035687
47874 -80.213469 26.032067
47876 -80.213272 26.024767
47904 -80.213269 26.024667
47907 -80.213169 26.021967
73660 -80.213169 26.021067
73661 -80.213069 26.020268
73662 -80.213069 26.020218
73663 -80.213069 26.019668
73664 -80.213057 26.019568
73665 -80.21299 26.019036
73667 -80.212969 26.018868
73668 -80.21306 26.018233
73666 -80.213069 26.018168
47983 -80.212969 26.017568
48020 -80.213063 26.016819
73669 -80.21299 26.016136
73670 -80.212965 26.015918
73674 -80.212869 26.014568
73671 -80.212869 26.014468
73672 -80.212869 26.013768
73673 -80.212904 26.013459
73675 -80.212969 26.013068
73676 -80.21299 26.012898
73677 -80.213057 26.012368
73678 -80.213069 26.012268
73679 -80.213069 26.011848
73680 -80.213269 26.010768
73681 -80.213287 26.01061
48087 -80.213369 26.009868
58245 -80.213769 26.008468
58234 -80.214369 26.006868
58235 -80.214769 26.006268
58239 -80.215069 26.005768
58240 -80.215269 26.005168
58241 -80.21567 26.004468
58242 -80.217058 26.002568
73686 -80.217775 26.001721
58221 -80.21817 26.001168
58222 -80.218267 26.001082
68268 -80.219138 26.000308
68269 -80.22037 25.999088
59657 -80.22047 25.998968
59658 -80.22221 25.99729
68318 -80.22327 25.996268
73688 -80.22377 25.995768
59695 -80.22447 25.995068
59688 -80.22717 25.991669
59615 -80.23017 25.981769
59618 -80.22987 25.976069
59951 -80.22977 25.972392
60011 -80.22977 25.972269
323758 -80.23003 25.971723
315948 -80.230022 25.971382
314154 -80.230117 25.961898
314153 -80.23007 25.96007
314321 -80.22987 25.95567
315198 -80.22987 25.95547
314161 -80.229449 25.951851
314160 -80.22937 25.95117
315392 -80.22717 25.94837
315393 -80.22467 25.94527
315370 -80.22157 25.94157
316401 -80.21537 25.933871
316400 -80.21257 25.931871
316399 -80.21007 25.930771
316398 -80.20917 25.930571
316927 -80.20947 25.930271
316928 -80.21037 25.929471
316930 -80.21077 25.929171
316931 -80.21157 25.928571
316413 -80.21207 25.928171
315799 -80.21177 25.925971
315798 -80.21177 25.925471
316863 -80.21197 25.924771
316859 -80.21207 25.920971
316858 -80.211907 25.918054
316860 -80.211828 25.917083
316862 -80.211812 25.916886
316819 -80.21177 25.916371
316818 -80.21187 25.915971
316820 -80.21187 25.915471
316869 -80.21187 25.914671
316970 -80.21187 25.913759
316909 -80.21187 25.912571
316969 -80.21137 25.912671
316852 -80.21057 25.912671
317055 -80.21037 25.910072
317045 -80.210274 25.907822
316941 -80.21017 25.905372
316942 -80.21007 25.901672
318755 -80.20997 25.899472
318772 -80.20997 25.897972
318776 -80.20977 25.895372
318775 -80.20987 25.894472
318786 -80.209784 25.893701
318785 -80.209673 25.892699
318784 -80.20957 25.891772
318783 -80.209538 25.890907
318782 -80.20947 25.889072
318885 -80.20937 25.886372
318891 -80.20937 25.886272
318890 -80.20937 25.885472
318903 -80.20937 25.885272
318899 -80.20937 25.884499
318897 -80.20937 25.883572
318927 -80.20917 25.881473
318936 -80.209158 25.881373
318935 -80.209144 25.881258
318937 -80.209083 25.880773
318931 -80.20907 25.880673
318943 -80.20907 25.879973
321784 -80.20897 25.879073
321788 -80.208872 25.878194
319057 -80.208772 25.877293
319055 -80.20867 25.876373
321599 -80.208587 25.875373
321598 -80.20852 25.874573
321602 -80.208478 25.874073
312942 -80.20842 25.873373
312941 -80.20837 25.872773
321605 -80.208278 25.871673
312947 -80.208217 25.870944
312946 -80.208211 25.870873
301902 -80.20817 25.870373
301901 -80.20817 25.868973
301922 -80.20807 25.867573
321609 -80.208021 25.866787
321611 -80.207983 25.866183
321613 -80.207937 25.865452
321614 -80.207932 25.865373
301929 -80.207895 25.864773
301928 -80.207888 25.864667
301930 -80.20787 25.864373
302007 -80.20777 25.861673
302006 -80.20777 25.860373
302005 -80.20767 25.859473
302008 -80.207574 25.858066
302009 -80.20767 25.856973
301995 -80.20757 25.855273
301994 -80.20747 25.854374
301996 -80.20747 25.853974
302002 -80.20747 25.853574
302003 -80.20727 25.850474
302903 -80.20717 25.848774
302931 -80.20717 25.847374
302944 -80.20707 25.846974
302943 -80.20657 25.845074
302960 -80.20627 25.843274
302953 -80.20627 25.842531
302954 -80.20627 25.842517
302949 -80.20627 25.841874
303037 -80.20617 25.841274
303040 -80.20617 25.840674
303074 -80.20617 25.839474
303076 -80.20617 25.838274
303077 -80.20617 25.837374
303085 -80.206173 25.835876
303084 -80.20597 25.834674
303087 -80.20597 25.834274
303094 -80.205952 25.834074
303093 -80.20587 25.833174
303130 -80.20587 25.832174
303128 -80.20577 25.829574
303127 -80.20617 25.828474
303525 -80.20647 25.824875
303538 -80.20637 25.823975
321621 -80.20637 25.822998
303536 -80.206357 25.82219
303535 -80.20607 25.818075
303565 -80.206052 25.817475
303600 -80.206076 25.814926
303599 -80.20607 25.814775
303598 -80.20607 25.814175
303597 -80.20597 25.813375
303710 -80.20597 25.812575
303709 -80.20597 25.812275
303706 -80.20607 25.811975
303705 -80.20597 25.810575
303733 -80.20577 25.809475
303769 -80.20587 25.808975
303765 -80.20577 25.807575
303759 -80.20577 25.806275
303754 -80.20577 25.803475
303782 -80.20557 25.802475
307980 -80.20557 25.801729
307979 -80.20557 25.801135
307978 -80.20557 25.799575
307977 -80.20557 25.798876
307955 -80.20557 25.797776
307950 -80.20547 25.796876
308013 -80.20557 25.795176
308018 -80.20547 25.792676
308020 -80.20547 25.791376
308030 -80.20507 25.789676
308031 -80.20477 25.788676
308028 -80.20607 25.788676
308029 -80.20687 25.788576
308082 -80.20797 25.788476
308081 -80.208633 25.788175
308078 -80.20907 25.787976
308077 -80.20915 25.787936
308067 -80.20987 25.787576
308068 -80.210282 25.787329
307833 -80.21087 25.786976
307835 -80.211338 25.786772
322007 -80.211835 25.786556
322003 -80.212157 25.786416
322002 -80.212892 25.786097
308052 -80.21317 25.785976
308051 -80.21387 25.785676
308050 -80.21467 25.785176
307846 -80.216308 25.784572
307825 -80.21637 25.784576
307750 -80.21757 25.783976
307752 -80.21897 25.785476
307748 -80.22067 25.786076
306817 -80.22297 25.786776
307739 -80.22297 25.787276
307740 -80.22307 25.787976


==> RPCs_Tampa_to_Miami_time_2.txt <==
node_id x y
241595 -81.763964 26.612058
263347 -81.763453 26.611615
263348 -81.762509 26.610799
263369 -81.759165 26.607903
263373 -81.756669 26.605807
263374 -81.750525 26.600511
263389 -81.741598 26.592907
265574 -81.740941 26.59235
238408 -81.737776 26.590141
238409 -81.728631 26.5861
238386 -81.727372 26.585544
238387 -81.722955 26.583592
238481 -81.717422 26.581147
237768 -81.712797 26.579103
237916 -81.712525 26.578983
237917 -81.711959 26.578733
237920 -81.710295 26.577997
237918 -81.70828 26.577106
237922 -81.701708 26.574201
264241 -81.697695 26.572427
261856 -81.696074 26.571711
237957 -81.692216 26.570007
237958 -81.68104 26.565068
237961 -81.680211 26.564685
237963 -81.678984 26.564119
237821 -81.677913 26.563624
237923 -81.67743 26.563401
237924 -81.670036 26.560595
237778 -81.661864 26.557615
267676 -81.657166 26.555828
267703 -81.655679 26.55536
267702 -81.654381 26.554896
267757 -81.651812 26.55395
265171 -81.647353 26.552324
265170 -81.646516 26.552019
265605 -81.644291 26.550423
238614 -81.641464 26.548344
238613 -81.636729 26.5444
238615 -81.635653 26.542271
265229 -81.625697 26.53389
239520 -81.62084 26.532651
239519 -81.616605 26.531574
239523 -81.612316 26.530538
239521 -81.605132 26.528803
239526 -81.60284 26.528162
239524 -81.588177 26.524358
239528 -81.580857 26.522444
239527 -81.580197 26.522272
265227 -81.579837 26.522192
239643 -81.579608 26.522141
234339 -81.573102 26.520685
241269 -81.567476 26.519241
134864 -81.56382 26.518296
134863 -81.547924 26.514223
134867 -81.544969 26.513454
110109 -81.544483 26.513328
110097 -81.536023 26.511122
110095 -81.531101 26.50984
106554 -81.517592 26.506442
110098 -81.508111 26.504076
115377 -81.495039 26.500731
107145 -81.493935 26.50046
106568 -81.492508 26.500353
106567 -81.48221 26.497811
106573 -81.46638 26.493527
114729 -81.461519 26.492329
106577 -81.452472 26.489994
106576 -81.450705 26.489538
106581 -81.434573 26.48571
106588 -81.434318 26.474472
106597 -81.434191 26.470091
106599 -81.434147 26.463707
106598 -81.43414 26.462569
107227 -81.433935 26.449659
106617 -81.433914 26.448313
106616 -81.433834 26.442892
106612 -81.43386 26.441699
106625 -81.433857 26.441532
106624 -81.433834 26.439979
106657 -81.433833 26.439864
106656 -81.433809 26.437754
106698 -81.433809 26.434612
106736 -81.433809 26.432778
106792 -81.433784 26.42998
106819 -81.433733 26.428971
106837 -81.433733 26.428008
106842 -81.433726 26.427754
106858 -81.433707 26.427114
106872 -81.433707 26.426219
106788 -81.433677 26.42537
106911 -81.433656 26.424797
106919 -81.433631 26.424315
106960 -81.433529 26.421816
106964 -81.433504 26.421655
107009 -81.428843 26.418283
107004 -81.427416 26.418306
107006 -81.425353 26.418352
107003 -81.423341 26.418375
106997 -81.422373 26.418443
106998 -81.422093 26.41842
106995 -81.421355 26.418443
106996 -81.420718 26.418443
106990 -81.420412 26.418489
106991 -81.419215 26.418489
106986 -81.418145 26.418512
106987 -81.417381 26.418535
106988 -81.41643 26.418539
107214 -81.414764 26.418548
107215 -81.413408 26.418555
106994 -81.413051 26.418557
106992 -81.411854 26.418488
106999 -81.410937 26.418442
107185 -81.410757 26.418428
107008 -81.410596 26.418416
107007 -81.410046 26.418373
107029 -81.40802 26.417634
107028 -81.406226 26.416331
117678 -81.404827 26.415254
117677 -81.403582 26.414195
107183 -81.402204 26.413022
107072 -81.401223 26.412187
107071 -81.400674 26.41172
107102 -81.397542 26.408852
107120 -81.395738 26.407243
107118 -81.392781 26.404608
107126 -81.391508 26.4033
114804 -81.38942 26.401577
114813 -81.388842 26.401056
114714 -81.387992 26.40029
107372 -81.384715 26.397333
107371 -81.36508 26.379743
107374 -81.364698 26.379262
107418 -81.353613 26.369283
107417 -81.349802 26.365851
108406 -81.344552 26.360413
108411 -81.344513 26.360151
108410 -81.343403 26.34374
108449 -81.34299 26.324521
108451 -81.34276 26.317296
108456 -81.342657 26.313351
108462 -81.342272 26.303031
108682 -81.342213 26.299469
108476 -81.342099 26.292605
108475 -81.342065 26.290554
108684 -81.342056 26.290248
108485 -81.342012 26.288624
108484 -81.34186 26.282964
108699 -81.341683 26.274132
108497 -81.341585 26.269174
108496 -81.341577 26.268767
108706 -81.341578 26.268052
109294 -81.341585 26.265496
109293 -81.344641 26.21785
109306 -81.345805 26.200534


==> RPCs_Tampa_to_Miami_time_3.txt <==
node_id x y
193435 -82.261113 27.937901
193433 -82.260162 27.937933
194328 -82.258713 27.937981
194329 -82.258113 27.937981
194334 -82.252812 27.937981
194381 -82.251213 27.937981
194379 -82.250011 27.937981
194455 -82.249712 27.937981
194456 -82.244513 27.937988
194671 -82.241012 27.938001
194672 -82.240212 27.938001
194673 -82.239812 27.938001
194674 -82.238412 27.938101
194675 -82.238212 27.938101
194677 -82.236411 27.938101
194715 -82.235112 27.938101
194714 -82.234612 27.938101
194712 -82.233357 27.938101
194713 -82.233112 27.938101
192993 -82.232112 27.938101
192992 -82.230512 27.938101
192989 -82.229511 27.938102
192987 -82.228692 27.938101
192985 -82.228012 27.938101
194753 -82.225365 27.938101
194752 -82.223564 27.93805
194751 -82.222155 27.938009
194750 -82.219524 27.937933
194837 -82.214081 27.937933
194838 -82.210547 27.937933
194858 -82.210211 27.937933
194859 -82.202851 27.937932
195491 -82.195397 27.937933
195492 -82.1937 27.937933
196366 -82.18989 27.937933
196367 -82.189217 27.937933
196368 -82.187282 27.937934
196369 -82.186627 27.937934
196370 -82.184115 27.937842
196376 -82.182722 27.937841
195545 -82.174912 27.937837
195544 -82.170466 27.937837
196218 -82.166211 27.937789
197745 -82.161859 27.93779
197747 -82.157922 27.937792
197748 -82.153456 27.937794
196641 -82.152101 27.937794
196639 -82.147631 27.937795
167683 -82.133198 27.937806
167682 -82.121309 27.937799
197447 -82.111638 27.937794
167238 -82.110337 27.937794
167237 -82.108899 27.937878
166398 -82.108161 27.937921
166399 -82.108033 27.937917
167278 -82.09123 27.937918
167277 -82.088624 27.936894
167466 -82.086678 27.935669
167465 -82.082288 27.932654
167464 -82.080223 27.931115
167460 -82.079841 27.930846
167474 -82.078704 27.930062
167473 -82.07488 27.927854
167438 -82.072897 27.927149
167439 -82.071338 27.927148
167441 -82.069808 27.927149
167442 -82.064129 27.927149
164291 -82.056054 27.92711
164290 -82.055303 27.92711
563185 -82.051503 27.927326
563288 -82.046751 27.927406
563291 -82.038575 27.92747
563295 -82.037775 27.927406
563298 -82.030207 27.923566
563306 -82.02755 27.921134
563316 -82.02619 27.919902
563318 -82.02587 27.919598
563319 -82.025614 27.919342
563322 -82.024286 27.918159
563332 -82.02307 27.917039
563346 -82.022414 27.916447
563348 -82.022014 27.916047
563744 -82.020254 27.914495
563746 -82.01835 27.912767
563757 -82.014158 27.908927
563783 -82.01283 27.907663
563784 -82.009139 27.904688
545944 -81.998446 27.897999
545847 -81.998046 27.897679
545946 -81.997806 27.897551
545948 -81.994481 27.895352
545956 -81.992078 27.894751
545957 -81.990958 27.894751
545967 -81.990621 27.89475
546012 -81.99045 27.894749
546013 -81.986446 27.894735
546016 -81.982439 27.894705
565342 -81.98211 27.894703
565341 -81.981999 27.894714
546018 -81.98193 27.894721
546017 -81.98179 27.894735
546022 -81.981374 27.894751
546011 -81.980862 27.894735
546030 -81.980478 27.894738
546025 -81.97843 27.894751
546029 -81.977726 27.894735
546083 -81.977118 27.894799
546084 -81.976382 27.894767
546087 -81.97611 27.894767
546099 -81.975646 27.894799
546102 -81.975022 27.894799
546101 -81.97459 27.894799
546106 -81.974414 27.894783
546105 -81.97427 27.894783
546123 -81.97363 27.894783
546125 -81.972718 27.894799
546126 -81.971966 27.894799
546130 -81.969934 27.894831
546430 -81.969742 27.894831
546431 -81.967934 27.894815
546433 -81.967309 27.894831
546446 -81.966653 27.894863
546450 -81.965501 27.894863
546456 -81.964317 27.894879
546493 -81.963261 27.894863
546494 -81.962205 27.894815
546498 -81.961213 27.894719
546507 -81.957405 27.894351
546513 -81.957245 27.894319
546527 -81.950886 27.894324
566647 -81.945119 27.894329
546530 -81.924525 27.894367
546533 -81.919933 27.894335
550675 -81.914221 27.895439
550676 -81.887516 27.898143
550678 -81.8799 27.897727
550683 -81.876636 27.897471
550684 -81.867068 27.896879
550830 -81.862619 27.896689
550847 -81.858652 27.896463
550850 -81.853276 27.896239
550926 -81.851836 27.896207
550918 -81.851781 27.896205
550919 -81.851324 27.896191
550965 -81.8479 27.896271
550971 -81.846636 27.896271
550978 -81.846412 27.896271
550992 -81.844956 27.896271
550996 -81.84414 27.896271
550994 -81.843148 27.896319
551246 -81.842317 27.896319
551249 -81.841436 27.896319
551257 -81.840556 27.896319
551258 -81.839772 27.896335
551276 -81.839052 27.896351
551280 -81.838364 27.896383
551287 -81.837612 27.896383
551290 -81.837131 27.896384
551291 -81.836123 27.896414
551349 -81.834843 27.896415
551353 -81.834363 27.896527
551357 -81.833403 27.896783
551371 -81.832955 27.896815
551372 -81.832155 27.896783
551377 -81.831435 27.896831
551378 -81.830763 27.896815
551543 -81.828523 27.896815
551554 -81.827643 27.896831
551575 -81.826475 27.896799
551576 -81.826235 27.896783
551535 -81.825787 27.897071
551541 -81.824827 27.897695
551592 -81.822347 27.898975
551595 -81.822091 27.899183
551594 -81.821467 27.899663
551602 -81.820443 27.900495
551600 -81.820123 27.900783
551599 -81.819707 27.901135
551601 -81.817563 27.902255
554510 -81.817275 27.902307
554512 -81.817211 27.902319
554513 -81.814221 27.903109
554380 -81.811451 27.903855
554378 -81.809211 27.904495
554381 -81.807595 27.904943
554403 -81.804475 27.905983
554410 -81.799906 27.907575
554413 -81.797819 27.908319
554414 -81.795131 27.909039
554409 -81.794459 27.909135
554489 -81.786427 27.909295
554495 -81.785695 27.909303
566498 -81.784209 27.90932
554496 -81.783611 27.909327
554497 -81.761434 27.909167
554576 -81.75201 27.910671
554582 -81.75041 27.911119
554585 -81.741498 27.91579
554695 -81.739642 27.916318
554691 -81.739418 27.91635
554694 -81.739098 27.916366
554696 -81.738362 27.916382
554697 -81.73217 27.916398
554698 -81.726441 27.916334
554716 -81.726208 27.916333
557942 -81.725688 27.91633
554717 -81.723577 27.916318
554706 -81.718073 27.916238
554709 -81.717161 27.916238
554728 -81.698393 27.913598
557938 -81.697321 27.91339
557939 -81.6634 27.90475
558012 -81.66316 27.904686
558013 -81.659288 27.90355
558040 -81.649272 27.900606
558078 -81.630935 27.90331
558117 -81.627911 27.903598
558120 -81.627383 27.90363
558060 -81.626903 27.903662
558062 -81.625847 27.903726
558069 -81.624503 27.903854
558128 -81.622135 27.904078
558071 -81.620343 27.904254
558072 -81.616455 27.904702
558057 -81.614839 27.904766
558075 -81.613207 27.904622
558076 -81.609367 27.903294
559044 -81.609047 27.90307
559046 -81.604495 27.899532
564853 -81.603647 27.898852
559047 -81.603511 27.89875
559048 -81.601911 27.898254
559050 -81.601479 27.898171
559054 -81.601175 27.898126
559055 -81.600759 27.898094
559057 -81.599895 27.898014
559059 -81.599095 27.89795
559071 -81.598615 27.897886
559087 -81.598336 27.897649
559088 -81.598038 27.897478
559089 -81.59774 27.897399
538189 -81.596248 27.897319
538177 -81.595808 27.897072
538187 -81.595591 27.896821
559097 -81.595031 27.896418
538191 -81.594562 27.896304
538192 -81.59391 27.89627
559136 -81.593254 27.896302
559137 -81.59187 27.895969
538164 -81.591862 27.895966
559139 -81.589878 27.894478
559144 -81.587702 27.89371
559250 -81.585718 27.893806
559254 -81.583702 27.893838
559263 -81.581622 27.89387
559277 -81.580438 27.893966
559276 -81.58015 27.893998
559278 -81.577558 27.893886
559283 -81.576918 27.893854
559293 -81.575382 27.893758
559295 -81.574454 27.893742
559338 -81.57335 27.893742
559341 -81.57231 27.893726
559343 -81.571206 27.893742
559350 -81.569222 27.893742
559349 -81.568822 27.893774
559370 -81.56703 27.893742
559368 -81.564918 27.893806
559378 -81.562662 27.893822
559576 -81.561128 27.893876
559572 -81.560374 27.893902
559578 -81.559431 27.893931
559575 -81.558294 27.893966
559579 -81.557488 27.893978
559565 -81.55615 27.893998
559591 -81.554592 27.894059
564857 -81.554174 27.894076
564854 -81.554063 27.89408
564855 -81.553516 27.894101
559592 -81.552886 27.894126
559593 -81.552054 27.894126
559621 -81.547829 27.894254
559623 -81.543365 27.894302
559627 -81.541845 27.894366
559626 -81.540629 27.89435
559640 -81.539423 27.894384
559641 -81.538933 27.894398
559642 -81.538165 27.894382
559652 -81.535925 27.894446
559737 -81.535509 27.894446
559738 -81.531329 27.89437
559742 -81.529349 27.894334
559751 -81.528453 27.894302
559752 -81.527717 27.894286
559753 -81.527285 27.894302
559754 -81.524297 27.894221
559755 -81.523093 27.894189
559764 -81.521557 27.894173
538287 -81.518933 27.894157
559821 -81.512478 27.894004
559822 -81.506564 27.894221
559818 -81.506244 27.894221
559825 -81.49842 27.894461
559828 -81.492084 27.894461
559829 -81.486068 27.894269
559830 -81.48322 27.893533
559834 -81.482004 27.893101
559835 -81.481562 27.893004
559845 -81.475844 27.890733
538244 -81.47533 27.890533
538245 -81.473828 27.889949
559852 -81.471588 27.889037
559884 -81.469476 27.888109
559886 -81.469173 27.88786
559888 -81.468916 27.887757
559889 -81.465572 27.886733
559892 -81.460659 27.885517
559895 -81.460387 27.885453
559899 -81.456627 27.884557
537594 -81.4564 27.884499
537595 -81.449091 27.882958
560017 -81.448355 27.882798
560019 -81.447379 27.882638
560020 -81.432163 27.880462
560027 -81.421187 27.878846
560029 -81.403312 27.875122
563949 -81.402194 27.874718
560070 -81.400722 27.874254
560071 -81.398002 27.87347
560076 -81.394946 27.872478
537655 -81.390066 27.870654
537654 -81.368016 27.852612
537657 -81.353022 27.838718
537656 -81.341412 27.828178
537658 -81.34069 27.827513
537659 -81.333518 27.820956
537760 -81.329022 27.816974
537759 -81.325342 27.813619
537857 -81.31953 27.808616
537856 -81.31567 27.806259
537876 -81.299296 27.805823
537883 -81.283772 27.805775
538272 -81.278191 27.805819
537885 -81.26993 27.805883
537884 -81.258397 27.805722
538444 -81.251069 27.805651
538529 -81.237385 27.8052
538472 -81.230968 27.805124
538471 -81.225583 27.805061
538523 -81.223041 27.805035
538475 -81.21893 27.804994
538474 -81.218724 27.804994
538526 -81.205486 27.804906
538525 -81.201993 27.804812
409208 -81.201638 27.804802
409207 -81.198688 27.804719
409177 -81.196973 27.80467
408560 -81.187469 27.804403
408559 -81.184535 27.804349
409211 -81.150492 27.789612
409210 -81.120973 27.77565
409277 -81.119758 27.775085
409276 -81.112917 27.77181
409279 -81.073396 27.75258
409352 -81.066901 27.749988
409354 -81.062396 27.748376
409353 -81.061256 27.747969
409357 -81.023348 27.733449
409358 -81.021416 27.732554
415785 -80.964932 27.719832
415787 -80.947436 27.716715
415795 -80.935363 27.715168
415793 -80.932749 27.711029
415797 -80.925201 27.708024
415800 -80.920138 27.706087
415799 -80.91603 27.704515
415807 -80.9074 27.701096
415811 -80.904308 27.699812
415818 -80.898461 27.697494
415828 -80.894855 27.696048
415832 -80.893232 27.695383
415834 -80.892073 27.694832
415839 -80.889189 27.693547
415851 -80.880446 27.688738
415850 -80.878759 27.687375
210965 -80.873484 27.683096
210964 -80.861531 27.681761
210967 -80.840756 27.681686
210966 -80.837756 27.681676
211145 -80.836087 27.68167
210971 -80.819934 27.679047
210970 -80.806975 27.67262
210974 -80.803447 27.670074
210975 -80.790263 27.658356
211024 -80.786427 27.654983
211019 -80.784136 27.653012
208047 -80.776168 27.645822
210980 -80.769617 27.641773
210981 -80.767119 27.641634
210982 -80.64343 27.640419
211441 -80.628672 27.640313
211966 -80.619952 27.640208
212461 -80.619768 27.640206
211969 -80.61553 27.640163
211968 -80.611353 27.64012
212462 -80.610963 27.640118
211973 -80.610676 27.640117
211972 -80.60713 27.640098
211982 -80.602977 27.640052
211981 -80.599096 27.640009
212464 -80.59889 27.640008
211990 -80.59475 27.639987
211989 -80.594616 27.639987
212465 -80.590487 27.63993
212467 -80.586639 27.639877
212468 -80.582217 27.639817
212000 -80.578283 27.639764
211999 -80.578009 27.63976
211998 -80.569384 27.639761
212472 -80.553117 27.639584
212010 -80.552573 27.639606
212009 -80.538872 27.639369
212011 -80.537147 27.639369
212015 -80.536883 27.639359
212014 -80.536555 27.639346
212017 -80.534495 27.639346
212018 -80.533079 27.639322
212021 -80.529011 27.639299
212024 -80.528726 27.639299
212022 -80.528393 27.639298
212025 -80.527051 27.639301
214961 -80.523826 27.63931
214792 -80.52286 27.639313
218248 -80.521535 27.639317
212086 -80.51933 27.639342
212007 -80.517811 27.639364
212033 -80.517558 27.638701
212032 -80.517374 27.638218
212039 -80.516988 27.637117
212088 -80.51568 27.626912
215532 -80.515562 27.624261
215531 -80.514653 27.617049
215381 -80.512877 27.613312
215379 -80.51239 27.61237
215535 -80.511196 27.609892
215534 -80.511053 27.609595
215579 -80.509858 27.607161
215577 -80.50933 27.606086
212521 -80.508811 27.605113
212522 -80.507542 27.602596
215582 -80.507396 27.602301
215590 -80.505602 27.598706
212175 -80.504502 27.596411
212174 -80.504068 27.595552
215426 -80.500434 27.588654
215529 -80.500163 27.587966
215530 -80.499776 27.587669
216873 -80.499708 27.587578
216872 -80.499466 27.587256
216948 -80.498072 27.584002
216947 -80.497651 27.583182
212002 -80.496206 27.58036
212001 -80.486791 27.565988
216977 -80.480387 27.558259
217026 -80.480261 27.558105
582211 -80.479687 27.557402
582901 -80.477494 27.554719
582906 -80.474278 27.550784
582916 -80.473342 27.54964
582917 -80.472575 27.548606
582924 -80.471041 27.546749
582926 -80.470346 27.545907
582927 -80.468417 27.54357
582930 -80.466339 27.541054
582933 -80.464474 27.538796
582886 -80.464389 27.538693
573871 -80.463847 27.538037
582936 -80.462013 27.53589
582890 -80.46019 27.533756
582889 -80.456154 27.528888
582941 -80.455956 27.528591
582687 -80.455749 27.52828
582686 -80.454842 27.526916
582698 -80.454276 27.525908
582757 -80.453468 27.524914
582756 -80.451189 27.521414
582950 -80.450901 27.520926
582959 -80.45055 27.520382
582831 -80.448096 27.515679
582829 -80.447717 27.514696
582961 -80.447414 27.514112
582970 -80.447104 27.513318
582971 -80.446624 27.512137
582975 -80.445115 27.508643
575712 -80.444373 27.506653
575705 -80.436784 27.489305
575704 -80.434975 27.484797
575757 -80.427482 27.470438
575759 -80.427307 27.470227
575758 -80.427207 27.470106
575760 -80.426612 27.469519
575761 -80.416144 27.462787
575784 -80.40766 27.460113
575827 -80.407431 27.459815
575830 -80.403388 27.457748
575831 -80.399176 27.455211
575832 -80.398978 27.455142
575837 -80.398764 27.455035
575841 -80.394416 27.451408
575843 -80.393453 27.449165
575847 -80.392813 27.447673
575853 -80.392172 27.446204
577321 -80.389746 27.440303
575578 -80.389608 27.440173
575575 -80.38889 27.436463
575576 -80.388365 27.433236
575038 -80.388313 27.429044
575579 -80.388279 27.425705
575581 -80.38825 27.422464
575582 -80.388244 27.421789
575583 -80.388233 27.420655
585324 -80.388231 27.420388
575612 -80.388222 27.419423
575586 -80.388223 27.418216
575587 -80.388224 27.417725
575616 -80.388221 27.416571
575663 -80.388218 27.416089
575584 -80.388218 27.416019
575588 -80.388217 27.415911
575614 -80.38821 27.414939
575604 -80.388187 27.412941
575603 -80.388237 27.410894
575602 -80.38866 27.406622
575601 -80.389244 27.403899
575600 -80.390204 27.40157
584914 -80.391009 27.400208
575599 -80.391214 27.399914
575597 -80.392989 27.397721
575596 -80.394202 27.396576
575527 -80.394679 27.396205
575336 -80.391126 27.388827
575335 -80.387724 27.381757
575345 -80.387574 27.38147
575344 -80.38662 27.379647
575359 -80.386452 27.3792
573268 -80.384657 27.375319
573269 -80.384463 27.37495
572260 -80.384053 27.374577
573264 -80.383941 27.374194
572365 -80.383899 27.37405
572364 -80.374773 27.354407
584829 -80.374622 27.354065
578135 -80.374349 27.352416
578136 -80.374349 27.350156
578137 -80.374349 27.345077
578138 -80.374426 27.337982
578755 -80.374429 27.337808
583315 -80.374681 27.322663
573612 -80.374765 27.317625
573613 -80.374745 27.317142
578796 -80.374395 27.312096
583328 -80.374352 27.304596
578980 -80.372896 27.299081
578979 -80.369939 27.293678
579120 -80.369644 27.293177
579119 -80.369146 27.29231
579130 -80.363639 27.282768
579129 -80.358072 27.273122
580265 -80.352372 27.262623
580489 -80.352264 27.262479
580488 -80.352141 27.262315
580491 -80.350163 27.258223
580505 -80.349716 27.256692
580508 -80.34789 27.25043
580509 -80.347782 27.250031
584201 -80.347745 27.249895
585349 -80.344813 27.239049
586273 -80.342999 27.232337
586272 -80.342658 27.231077
581766 -80.340871 27.225013
581765 -80.333501 27.20921
292390 -80.331853 27.20572
292389 -80.331766 27.205558
291978 -80.331548 27.205151
291977 -80.320046 27.18442
291988 -80.314539 27.176221
291684 -80.313355 27.174444
287446 -80.313297 27.174356
287424 -80.312081 27.172597
287369 -80.309584 27.168937
287368 -80.307086 27.165139
291809 -80.305068 27.162111
291830 -80.304581 27.161514
291858 -80.304086 27.160792
291857 -80.303581 27.160024
291868 -80.302684 27.158718
291874 -80.302299 27.15819
291967 -80.302069 27.157823
291968 -80.301864 27.157479
291908 -80.300475 27.155353
291907 -80.294635 27.146792
292040 -80.293641 27.145319
292060 -80.282296 27.128464
293977 -80.280133 27.125328
290095 -80.276505 27.119866
290094 -80.27528 27.118093
290096 -80.27492 27.117572
289833 -80.274688 27.117236
289832 -80.274574 27.117071
289887 -80.274036 27.116338
289886 -80.26543 27.105556
289888 -80.265046 27.105166
290079 -80.264885 27.10496
290165 -80.264687 27.104707
290164 -80.251982 27.083386
290168 -80.251402 27.081934
290521 -80.249263 27.077289
290520 -80.247875 27.074298
290735 -80.241048 27.058581
290734 -80.239382 27.044422
290741 -80.23933 27.043734
290809 -80.239356 27.043092
290901 -80.183966 26.979733
292828 -80.178746 26.972359
292892 -80.167166 26.956534
455355 -80.15648 26.941036
455356 -80.15549 26.93921
455884 -80.155228 26.938391
455353 -80.154697 26.937001
455354 -80.153966 26.935135
455359 -80.153818 26.934935
455360 -80.153666 26.934635
455370 -80.151765 26.929435
455879 -80.151374 26.928514
464820 -80.151307 26.928339
464843 -80.151214 26.928098
450719 -80.144461 26.910778
455714 -80.14436 26.910525
455713 -80.137446 26.897088
455712 -80.137338 26.896882
455710 -80.130865 26.883037
457158 -80.129365 26.865137
457159 -80.12945 26.861976
457167 -80.129462 26.861543
457179 -80.129973 26.84493
457180 -80.130065 26.843738
466911 -80.130065 26.842841
466912 -80.130067 26.841582
457151 -80.130165 26.838838
454670 -80.130939 26.820139
454671 -80.131365 26.809839
457220 -80.131958 26.796489
458486 -80.131965 26.796339
458477 -80.131969 26.79548
458476 -80.134265 26.75974
458593 -80.134274 26.759556
458594 -80.134765 26.750641
458451 -80.134965 26.749341
458450 -80.135165 26.745541
458623 -80.135184 26.745307
464737 -80.135965 26.735441
464738 -80.136017 26.730219
460219 -80.136165 26.721942
460220 -80.136235 26.719646
469957 -80.136265 26.718642
465819 -80.13636 26.715515
460272 -80.137094 26.712791
460273 -80.137456 26.712158
460261 -80.137565 26.711942
460262 -80.13816 26.710851
460320 -80.138665 26.710242
460065 -80.138999 26.709542
460064 -80.140866 26.707542
460082 -80.145766 26.701803
460083 -80.146666 26.700843
460084 -80.148466 26.698837
460099 -80.155566 26.692143
421504 -80.166266 26.679143
421286 -80.166466 26.678843
421287 -80.166766 26.678443
436580 -80.170095 26.673139
436579 -80.172667 26.669344
436584 -80.174167 26.662635
421510 -80.174167 26.661644
421329 -80.174167 26.650744
421328 -80.174067 26.643392
421327 -80.174067 26.639745
421306 -80.173967 26.632045
421307 -80.173867 26.626545
421683 -80.173867 26.624745
421689 -80.173867 26.624685
421690 -80.173867 26.623045
421780 -80.173867 26.621774
421692 -80.173867 26.621345
421691 -80.173867 26.619945
421681 -80.173767 26.617545
421682 -80.173767 26.617246
425041 -80.173667 26.602646
425044 -80.173567 26.595046
425038 -80.173467 26.590646
425039 -80.173367 26.587147
424758 -80.173367 26.579947
424757 -80.173267 26.572347
424780 -80.173267 26.564947
424749 -80.173166 26.557431
424748 -80.173067 26.550048
424841 -80.172967 26.542648
425513 -80.172867 26.538748
425514 -80.172867 26.527749
425520 -80.172867 26.52519
424893 -80.172867 26.520049
420712 -80.17267 26.48396
420713 -80.172667 26.48375
424895 -80.173767 26.476151
424901 -80.175167 26.468751
427213 -80.175167 26.461351
424930 -80.175167 26.459351
424931 -80.175067 26.458551
427862 -80.175067 26.457427
427863 -80.175062 26.455651
427864 -80.174967 26.453751
427871 -80.174967 26.453451
424997 -80.174667 26.446152
424937 -80.174367 26.438952
424934 -80.172767 26.431552
424935 -80.171867 26.424052
427957 -80.171867 26.417053
427956 -80.171867 26.409253
427954 -80.171867 26.408653
430196 -80.171667 26.401253
430197 -80.171657 26.394369
433941 -80.171667 26.393954
433942 -80.171579 26.391404
445437 -80.171331 26.384252
445438 -80.171173 26.379707
430335 -80.171067 26.376654
430333 -80.171067 26.375554
433937 -80.170967 26.374465
433938 -80.170967 26.373154
433939 -80.171067 26.367755
434666 -80.171012 26.364761
445433 -80.170999 26.364054
445434 -80.170936 26.357355
434664 -80.170867 26.349355
434890 -80.170867 26.348855
434891 -80.170781 26.342368
445435 -80.170732 26.34067
445436 -80.17057 26.335052
434888 -80.170567 26.334956
434889 -80.170295 26.331046
63132 -80.170067 26.327756
63133 -80.170066 26.32765
63147 -80.169967 26.317756
63149 -80.169729 26.309904
63676 -80.169667 26.307857
63680 -80.169611 26.305739
71961 -80.169606 26.305559
71682 -80.16953 26.302655
63735 -80.169169 26.288962
63736 -80.169067 26.281758
63739 -80.169068 26.274158
63748 -80.167268 26.259858
64609 -80.166568 26.252159
64631 -80.166568 26.251159
31080 -80.166768 26.249659
31081 -80.166768 26.249359
31082 -80.166968 26.247959
31083 -80.167768 26.245159
31093 -80.176568 26.232659
30965 -80.177515 26.23146
30979 -80.17791 26.230961
31182 -80.178068 26.23076
30972 -80.179868 26.22856
30973 -80.184368 26.22316
30982 -80.184585 26.222928
77208 -80.18482 26.222677
30974 -80.187368 26.21996
30975 -80.188069 26.219103
40883 -80.195469 26.21006
40880 -80.200769 26.203861
40884 -80.201642 26.202878
40881 -80.202369 26.202061
40882 -80.203969 26.200161


==> RPCs_Tampa_to_Miami_time_4.txt <==
node_id x y
109381 -81.34466 26.049656
110074 -81.343964 26.042036
106003 -81.346359 26.002444
105996 -81.346765 25.999856
106007 -81.348602 25.982379
106006 -81.353301 25.964648
106014 -81.357886 25.945427
106135 -81.362008 25.914828
106066 -81.364165 25.911369
105979 -81.364491 25.910837
106097 -81.334868 25.901304
106101 -81.332109 25.90115
106100 -81.32688 25.901236
106102 -81.325558 25.901244
106142 -81.323913 25.901253
106099 -81.322975 25.901259
106093 -81.310625 25.90142
106092 -81.304159 25.901466
106091 -81.301521 25.901466
106090 -81.300355 25.901489
106096 -81.296881 25.901346
106095 -81.296374 25.901282
106104 -81.294344 25.900983
106114 -81.279422 25.894857
106113 -81.278091 25.894283
106116 -81.273477 25.892332
106120 -81.269843 25.89078
106118 -81.262246 25.887535
106123 -81.261702 25.887286
106121 -81.256821 25.88517
106197 -81.229966 25.876825
106507 -81.113969 25.864801
106503 -81.112665 25.864652
106490 -81.101005 25.863436
106483 -81.100523 25.863393
106491 -81.035321 25.856789
106493 -81.032963 25.856583
106497 -81.027327 25.856012
106495 -81.023432 25.855617
106498 -81.022317 25.855525
106501 -81.018717 25.855173
104550 -81.010326 25.854351
104512 -80.993933 25.852955
104510 -80.951028 25.84858
104513 -80.925122 25.846034
104528 -80.90533 25.833186
104553 -80.8731 25.805607
324077 -80.828574 25.762544
324082 -80.827079 25.761925
324098 -80.822368 25.761673
324068 -80.821557 25.761719
324069 -80.821086 25.761724
324083 -80.820687 25.761728
324107 -80.817197 25.761764
324090 -80.796354 25.761787
324089 -80.77561 25.761784
324093 -80.77452 25.761759
324096 -80.769458 25.761785
324095 -80.767518 25.761795
324087 -80.766263 25.761803
324088 -80.764404 25.761807
324085 -80.749785 25.761843
324084 -80.674036 25.761351
324117 -80.626662 25.760753
324119 -80.624781 25.760766
324120 -80.58092 25.760757
324266 -80.577351 25.760761
324267 -80.569377 25.76077
324121 -80.561494 25.760779
324122 -80.548254 25.760794
324124 -80.545212 25.760798
324125 -80.52936 25.760816
324126 -80.499778 25.761099
324127 -80.498278 25.761178
325971 -80.497886 25.761162
325970 -80.495032 25.761065


==> RPCs_Tampa_to_Miami_time_5.txt <==
node_id x y
234309 -81.672747 26.715269
233544 -81.669783 26.714686
233542 -81.666799 26.714072
233548 -81.666303 26.71401
233547 -81.66325 26.713635
234496 -81.662796 26.713592
233566 -81.659086 26.713245
233565 -81.65735 26.713084
233579 -81.656081 26.71294
233578 -81.651886 26.712464
233612 -81.641852 26.711222
234515 -81.639705 26.710932
234514 -81.637667 26.710656
234526 -81.635309 26.710337
233643 -81.633471 26.710088
233641 -81.631485 26.70982
235678 -81.625757 26.709021
235835 -81.624471 26.708864
235834 -81.621107 26.708625
235832 -81.619524 26.708672
235833 -81.618387 26.708685
236569 -81.617032 26.7087
236825 -81.615213 26.70872
235831 -81.61102 26.708767
235826 -81.610356 26.70879
236828 -81.608604 26.70879
236827 -81.607944 26.70879
235830 -81.60756 26.70879
235828 -81.607139 26.708791
235829 -81.606896 26.708793
267188 -81.605448 26.708806
235823 -81.604458 26.708815
235825 -81.60315 26.708841
267205 -81.602602 26.708852
267189 -81.60207 26.708863
235821 -81.60096 26.708885
235822 -81.600252 26.708893
236567 -81.599484 26.708902
236568 -81.598815 26.708909
236829 -81.59835 26.708914
236830 -81.597845 26.708919
236833 -81.595203 26.708951
235818 -81.594831 26.708955
235819 -81.589989 26.708974
235817 -81.582805 26.709002
235816 -81.580226 26.708957
235813 -81.578515 26.709003
235814 -81.569509 26.709231
267193 -81.568611 26.709254
267194 -81.567762 26.709275
267191 -81.566609 26.709304
133282 -81.566277 26.709312
133235 -81.558828 26.709371
133150 -81.558066 26.709356
133149 -81.557653 26.709348
136244 -81.55496 26.709341
136243 -81.553581 26.709338
136695 -81.551692 26.709333
136696 -81.549008 26.709326
136697 -81.546475 26.70932
133154 -81.544332 26.709314
133153 -81.538758 26.7093
133156 -81.537353 26.709277
133157 -81.536623 26.709309
133151 -81.535796 26.709346
133148 -81.534162 26.709391
133145 -81.533013 26.709414
133147 -81.529033 26.709507
136692 -81.527336 26.709547
136693 -81.525915 26.70958
136694 -81.525433 26.709591
133142 -81.518407 26.709755
133144 -81.511984 26.709807
133141 -81.509239 26.710027
133137 -81.505408 26.712112
133138 -81.504402 26.712903
133229 -81.497769 26.718073
133387 -81.497102 26.718445
133384 -81.497029 26.718486
133381 -81.493966 26.720849
133382 -81.492116 26.722242
135099 -81.491249 26.722895
133376 -81.490188 26.723694
133377 -81.488299 26.725157
133366 -81.48549 26.727296
133367 -81.482289 26.729622
133580 -81.478242 26.732622
133581 -81.474388 26.735479
133504 -81.471106 26.737912
133358 -81.469583 26.739226
133359 -81.464542 26.743159
133337 -81.46399 26.743631
133330 -81.462994 26.744594
133322 -81.4621 26.745558
133323 -81.461951 26.745754
133301 -81.461105 26.746864
132748 -81.460009 26.748272
132754 -81.459035 26.749524
132751 -81.456609 26.753042
132720 -81.455817 26.754122
132721 -81.455688 26.754292
132691 -81.454566 26.755774
132692 -81.454405 26.755971
136104 -81.454097 26.756347
132770 -81.45403 26.756429
132771 -81.453449 26.757138
132842 -81.453278 26.757347
132640 -81.452446 26.758366
132605 -81.45053 26.760246
132604 -81.450454 26.760361
132596 -81.448308 26.761302
132598 -81.448104 26.761302
132599 -81.446592 26.761524
132588 -81.446392 26.761554
132587 -81.445958 26.761554
132589 -81.444757 26.761554
132591 -81.444451 26.761554
132586 -81.443812 26.761646
132582 -81.442713 26.761692
132578 -81.441666 26.761738
132579 -81.440951 26.761738
132575 -81.439903 26.761761
132576 -81.439265 26.761761
132572 -81.438371 26.761784
132570 -81.437579 26.761829
132585 -81.437477 26.761761
132584 -81.436097 26.761669
132583 -81.434769 26.761692
132580 -81.43349 26.761738
132581 -81.432264 26.761738
132577 -81.430936 26.761761
132573 -81.429684 26.761806
132574 -81.428356 26.761783
132571 -81.427027 26.761829
132569 -81.425801 26.761852
132568 -81.424498 26.761852
132555 -81.423272 26.761898
132556 -81.422437 26.761937
132554 -81.422301 26.761943
132551 -81.41382 26.762126
132553 -81.409464 26.762287
132786 -81.400155 26.763072
132525 -81.389984 26.764
132527 -81.388632 26.764065
132963 -81.387456 26.764121
132855 -81.383713 26.764337
132856 -81.382406 26.765133
136097 -81.375156 26.768481
133020 -81.373694 26.768493
133001 -81.367275 26.768514
132999 -81.358589 26.768586
133000 -81.358164 26.768587
132989 -81.336898 26.768637
132990 -81.333295 26.768684
133008 -81.324251 26.768628
133010 -81.316401 26.76858
132992 -81.311646 26.76855
132991 -81.311273 26.768548
132993 -81.309152 26.768548
132995 -81.304043 26.768537
132994 -81.287027 26.768454
132997 -81.271389 26.768406
132996 -81.262117 26.768378
132998 -81.257774 26.768377
133033 -81.248225 26.768397
133034 -81.247296 26.768398
133048 -81.232978 26.76842
133031 -81.228604 26.768427
133032 -81.21108 26.76849
133046 -81.205982 26.768515
133030 -81.204205 26.768523
133045 -81.194196 26.768432
133059 -81.17301 26.768111
133036 -81.17185 26.767791
133035 -81.171427 26.767675
133037 -81.169741 26.766436
133060 -81.167682 26.765367
133043 -81.166624 26.764767
133042 -81.145551 26.752739
133044 -81.130707 26.752815
133056 -81.129691 26.75282
133040 -81.128717 26.752825
133041 -81.120966 26.75294
133083 -81.113277 26.753034
133084 -81.113093 26.753037
133081 -81.082624 26.753501
133082 -81.082318 26.753634
133071 -81.08132 26.754326
133079 -81.079992 26.753891
133078 -81.063771 26.753846
133080 -81.056467 26.753866
133098 -81.052648 26.753877
133076 -81.047933 26.753891
133077 -81.046809 26.753898
133100 -81.044472 26.753913
133101 -81.031783 26.753996
133073 -81.027419 26.754025
133075 -81.021845 26.75408
133096 -81.017538 26.754124
135984 -81.014598 26.754154
133068 -81.014059 26.754159
133069 -81.007734 26.754217
133095 -81.007285 26.754222
133066 -81.006957 26.754225
133067 -80.999788 26.754085
130726 -80.999402 26.754085
130595 -80.996381 26.754086
130594 -80.995147 26.754087
130596 -80.99471 26.754088
130728 -80.991308 26.754102
130730 -80.988989 26.754112
130731 -80.987579 26.754118
130732 -80.985526 26.754127
130733 -80.979569 26.754154
130590 -80.97798 26.754161
130614 -80.970361 26.753966
130613 -80.968222 26.753912
130615 -80.967456 26.753912
130616 -80.966505 26.753933
130612 -80.965387 26.753958
130609 -80.959843 26.754028
130611 -80.959652 26.75403
130713 -80.95946 26.754033
130714 -80.959037 26.754039
130715 -80.958669 26.754044
130606 -80.952996 26.75412
130599 -80.951157 26.754144
130444 -80.949318 26.754167
130600 -80.947325 26.754167
130607 -80.946993 26.754121
130608 -80.94459 26.754153
130602 -80.94357 26.754167
130603 -80.942242 26.75419
130597 -80.940173 26.754236
130591 -80.938078 26.754259
130592 -80.936085 26.754236
130586 -80.934936 26.754282
130587 -80.934067 26.754282
130593 -80.933148 26.754259
130588 -80.932126 26.754282
130589 -80.930133 26.754282
130583 -80.928064 26.754327
130577 -80.925842 26.75435
130578 -80.923773 26.75435
130579 -80.922444 26.75435
130576 -80.920682 26.754396
130580 -80.919737 26.754373
130584 -80.919302 26.754327
130585 -80.919009 26.75434
130719 -80.918874 26.754345
130723 -80.918699 26.754352
130720 -80.918527 26.75436
130581 -80.918255 26.754372
130582 -80.918063 26.754374
130844 -80.916593 26.754395
130605 -80.913656 26.754394
130604 -80.910412 26.754233
130700 -80.908628 26.753605
130699 -80.901523 26.750644
131360 -80.886055 26.743843
449539 -80.877703 26.740093
449538 -80.874876 26.73872
449537 -80.869393 26.736145
449536 -80.859277 26.730874
449535 -80.857336 26.729854
449534 -80.855908 26.72917
449533 -80.852789 26.727459
449532 -80.852232 26.727202
449678 -80.851373 26.726711
449677 -80.850876 26.726427
449668 -80.850193 26.725921
449667 -80.84533 26.721521
449676 -80.82099 26.697651
449675 -80.810777 26.696069
449737 -80.807177 26.696023
449736 -80.806785 26.696023
449755 -80.806487 26.696023
449756 -80.805193 26.696099
449753 -80.80493 26.696114
449754 -80.80396 26.696183
449747 -80.803825 26.696214
449748 -80.803682 26.696248
450299 -80.80366 26.696253
452236 -80.803648 26.696256
449770 -80.801049 26.69687
449771 -80.797402 26.698003
449774 -80.78869 26.698359
449773 -80.773517 26.69427
449780 -80.772836 26.693929
449779 -80.751509 26.682342
449778 -80.751191 26.68218
449777 -80.750268 26.681864
449908 -80.748294 26.68124
449910 -80.747752 26.681114
449868 -80.744959 26.680737
449867 -80.744286 26.680646
449865 -80.743337 26.680556
451047 -80.731828 26.679985
451050 -80.728432 26.679183
451139 -80.726253 26.678188
451170 -80.725394 26.67767
451169 -80.724628 26.677464
451254 -80.723433 26.67644
451253 -80.722943 26.67602
451251 -80.722688 26.675882
451250 -80.722146 26.674994
451323 -80.72195 26.674729
451322 -80.71998 26.67141
451321 -80.718959 26.669576
451320 -80.718404 26.668537
451319 -80.71815 26.667967
451367 -80.718039 26.667718
451366 -80.717784 26.667489
451365 -80.717069 26.666044
451391 -80.716414 26.66499
451390 -80.715843 26.664072
451427 -80.714975 26.662284
451426 -80.714745 26.661848
451489 -80.714567 26.66155
451268 -80.714041 26.660467
451267 -80.712983 26.657882
451513 -80.712549 26.656139
451515 -80.712497 26.653478
451514 -80.71248 26.653203
451571 -80.712472 26.653065
451574 -80.712291 26.645979
451580 -80.71226 26.644271
451579 -80.712162 26.638823
451623 -80.712008 26.631508
451622 -80.711621 26.617145
451621 -80.711569 26.609943
454373 -80.711556 26.609714
454406 -80.71153 26.609256
454405 -80.710966 26.595698
454402 -80.710954 26.595128
454401 -80.710928 26.594876
454400 -80.710777 26.588051
454454 -80.710619 26.58091
454453 -80.710619 26.580589
454464 -80.710619 26.580428
454468 -80.710465 26.572975
454470 -80.710415 26.565918
454543 -80.710412 26.565452
454542 -80.706304 26.551968
454566 -80.706253 26.551693
454573 -80.69419 26.536809
454585 -80.680525 26.519012
454584 -80.680211 26.518564
454602 -80.679964 26.51821
454604 -80.67349 26.510343
454622 -80.671655 26.507934
454621 -80.670508 26.50633
455024 -80.668641 26.504087
445952 -80.665692 26.500351
445951 -80.653129 26.484901
445933 -80.648875 26.479579
445932 -80.64266 26.471298
445985 -80.632525 26.457717
445984 -80.606834 26.424387
445983 -80.604458 26.421302
445982 -80.59903 26.414309
445981 -80.598495 26.41369
445980 -80.583923 26.394817
445979 -80.5767 26.385617
446091 -80.576283 26.385095
446092 -80.565791 26.3714
446285 -80.565077 26.37062
446284 -80.538352 26.33617
446283 -80.538071 26.335872
446432 -80.537639 26.335413
446431 -80.537283 26.334931
27298 -80.536973 26.334593
27297 -80.5368 26.334404
27310 -80.514159 26.304744
27309 -80.513803 26.304078
27314 -80.512862 26.302978


==> RPCs_Tampa_to_Miami_time_6.txt <==
node_id x y
541675 -81.942403 28.110295
564566 -81.942256 28.110464
566776 -81.940956 28.111962
564563 -81.938768 28.114484
541679 -81.938657 28.114612
541678 -81.937803 28.115595
541682 -81.937203 28.116695
541681 -81.936103 28.117695
565968 -81.935161 28.118495
566769 -81.935008 28.118624
541700 -81.92767 28.124853
541699 -81.927503 28.124994
541703 -81.922202 28.128794
565105 -81.921972 28.128956
547234 -81.907044 28.137586
547233 -81.902002 28.139294
547235 -81.898902 28.139994
547245 -81.895978 28.140838
547259 -81.894138 28.141318
547499 -81.893994 28.14135
564049 -81.850031 28.154316
547496 -81.842153 28.156133
547511 -81.826713 28.157525
547512 -81.826233 28.157541
547216 -81.825881 28.157573
547522 -81.81428 28.157623
547523 -81.80436 28.157605
547897 -81.804104 28.157573
547861 -81.802008 28.157605
547854 -81.799921 28.157652
547855 -81.799864 28.157653
547870 -81.799592 28.157637
547867 -81.77708 28.164613
547876 -81.747495 28.180548
547880 -81.744919 28.181604
547879 -81.744007 28.181956
547883 -81.743191 28.182244
547882 -81.740871 28.183188
547885 -81.723399 28.190148
554844 -81.702662 28.199156
554882 -81.650517 28.231874
554881 -81.649877 28.23237
554884 -81.648885 28.233026
539456 -81.646501 28.234818
539454 -81.621172 28.254674
414921 -81.6157 28.259426
414932 -81.615203 28.259426
415349 -81.613862 28.260995
415208 -81.613696 28.261189
415209 -81.600696 28.274889
415212 -81.593896 28.281889
415202 -81.590696 28.285089
415222 -81.577596 28.299088
415240 -81.552195 28.325487
415239 -81.548595 28.329187
415249 -81.548195 28.329587
415248 -81.546695 28.331187
415247 -81.545595 28.332387
415241 -81.544995 28.332887
415251 -81.542695 28.332987
415254 -81.541895 28.332987
415259 -81.540795 28.332987
415260 -81.538395 28.332987
415258 -81.536095 28.332987
415269 -81.535695 28.332987
415271 -81.529295 28.332987
415276 -81.527796 28.333028
415272 -81.525595 28.333087
415277 -81.525095 28.333087
415278 -81.524195 28.333087
415279 -81.522576 28.333002
415281 -81.522295 28.332987
415282 -81.520795 28.333087
415283 -81.520095 28.332987
415285 -81.518695 28.332887
415288 -81.516998 28.332784
415293 -81.516995 28.332787
415307 -81.515695 28.332887
415309 -81.514894 28.332887
415314 -81.512794 28.332987
415315 -81.512594 28.332787
415375 -81.509394 28.332787
415376 -81.50209 28.332887
410048 -81.499794 28.332887
410047 -81.495794 28.332687
410049 -81.495294 28.332687
410055 -81.493694 28.332687
410056 -81.492794 28.332687
410057 -81.491394 28.332687
410058 -81.489094 28.332687
410065 -81.484265 28.332773
410061 -81.483794 28.332787
410066 -81.481494 28.332787
409100 -81.480294 28.332687
409099 -81.477607 28.332534
410166 -81.476794 28.332487
410169 -81.474694 28.331487
410202 -81.470694 28.325587
410210 -81.470694 28.324787
410211 -81.470794 28.323387
410185 -81.470794 28.322487
410212 -81.469894 28.318388
410219 -81.469394 28.317388
410220 -81.468094 28.314888
410256 -81.466594 28.311988
417708 -81.464045 28.307399
419072 -81.460893 28.304473
410272 -81.459824 28.303992
410271 -81.459594 28.303888
410274 -81.45718 28.303884
410544 -81.454393 28.303988
410551 -81.453273 28.304144
410568 -81.450893 28.304288
410569 -81.449693 28.304188
410570 -81.449113 28.304192
417710 -81.448162 28.304243
410596 -81.44506 28.304388
410595 -81.444693 28.304388
410597 -81.440888 28.304397
410611 -81.440767 28.3044
410610 -81.436393 28.304488
410613 -81.436374 28.304487
410614 -81.433893 28.304488
409821 -81.433002 28.304424
418169 -81.432432 28.304388
410746 -81.432012 28.304388
410745 -81.431393 28.304388
410747 -81.430193 28.304388
410749 -81.428724 28.304388
410748 -81.428393 28.304388
410761 -81.428227 28.304402
410760 -81.426693 28.304488
410777 -81.424893 28.304388
410766 -81.424293 28.304388
410301 -81.424056 28.304406
410791 -81.422993 28.304488
410792 -81.422493 28.304488
410795 -81.421993 28.304488
410800 -81.421114 28.304488
410799 -81.419993 28.304488
410930 -81.419693 28.304488
410925 -81.415993 28.304488
410936 -81.414993 28.304488
410939 -81.413893 28.304388
410950 -81.411793 28.304388
410953 -81.41098 28.304388
410952 -81.408593 28.304388
410959 -81.407693 28.304388
411742 -81.404793 28.304288
411749 -81.403593 28.304388
411751 -81.402893 28.304288
411756 -81.402093 28.304388
411757 -81.401393 28.304288
411808 -81.400693 28.304388
411810 -81.399993 28.304388
411813 -81.399493 28.304388
411814 -81.398593 28.304388
411816 -81.398193 28.304388
411829 -81.397393 28.304388
411831 -81.396993 28.304388
411832 -81.396292 28.304288
411836 -81.395992 28.304288
411838 -81.395392 28.304288
411986 -81.394192 28.304388
411989 -81.391184 28.304379
411990 -81.385492 28.304288
412006 -81.384196 28.30421
416608 -81.383174 28.304148
412007 -81.382192 28.304088
412008 -81.380434 28.303529
418168 -81.379605 28.303225
416607 -81.378156 28.302615
412063 -81.378092 28.302588
412065 -81.370692 28.297388
412075 -81.367792 28.295288
412085 -81.366792 28.294588
412086 -81.364792 28.293188
412088 -81.356792 28.287789
412150 -81.355292 28.286789
412405 -81.353465 28.285585
412406 -81.351792 28.284489
412407 -81.351192 28.284089
412408 -81.350292 28.283689
412409 -81.349092 28.282789
412411 -81.346395 28.280929
412418 -81.343292 28.278789
412419 -81.340892 28.276689
412421 -81.338861 28.273422
412430 -81.338592 28.272989
412431 -81.338392 28.272489
412432 -81.337492 28.270989
412435 -81.335992 28.268189
412441 -81.333092 28.265089
412454 -81.332192 28.26059
413150 -81.330992 28.25579
413154 -81.329692 28.25209
413160 -81.329192 28.25029
413162 -81.322928 28.230581
417273 -81.322479 28.22917
417179 -81.322421 28.228986
417180 -81.318517 28.222717
417274 -81.318394 28.222594
413281 -81.316691 28.220891
413283 -81.316569 28.220776
413293 -81.307091 28.205291
413295 -81.304891 28.190692
414132 -81.302091 28.173192
414136 -81.286991 28.125294
414460 -81.265891 28.087495
414485 -81.261291 28.084095
414491 -81.258781 28.081957
414496 -81.258591 28.081795
408530 -81.24979 28.073837
408529 -81.244107 28.069401
408537 -81.234558 28.062029
408536 -81.234074 28.061655
408546 -81.219493 28.050654
408552 -81.208299 28.041828
408601 -81.195034 28.031628
409142 -81.111165 27.972916
409006 -81.110565 27.972271
409005 -81.109006 27.970596
409014 -81.098595 27.959845
409015 -81.093119 27.955008
409102 -81.078982 27.942688
409123 -81.046824 27.905007
409046 -81.034952 27.889119
409045 -81.023478 27.876518
409064 -81.016822 27.869219
409253 -81.013805 27.865894
409291 -81.009193 27.859001
409266 -81.007438 27.850153
409265 -81.003738 27.826289
409630 -81.003721 27.826198
409629 -80.999612 27.808377
416308 -80.973588 27.782734
409636 -80.97339 27.782555
409635 -80.949478 27.760853
409614 -80.949059 27.760472


==> RPCs_Tampa_to_Miami_time_7.txt <==
node_id x y
367198 -80.869063 27.633345
367259 -80.86694 27.629936
367193 -80.866856 27.629821
367192 -80.866374 27.629157
367204 -80.866323 27.629075
367203 -80.866282 27.629011
367261 -80.865658 27.62802
367260 -80.865423 27.627648
367235 -80.864144 27.625616
367234 -80.859529 27.618404
367233 -80.852514 27.607308
367232 -80.851278 27.605657
367302 -80.839387 27.586821
367301 -80.838235 27.584988
367317 -80.83485 27.579841
367331 -80.833075 27.573681
367330 -80.832849 27.573111
367329 -80.832183 27.571749
367348 -80.831025 27.569871
368091 -80.824927 27.560391
368092 -80.82404 27.558769
368152 -80.823078 27.557412
368151 -80.820839 27.55394
367634 -80.820488 27.553396
367633 -80.819872 27.55244
367368 -80.818745 27.550715
367367 -80.818421 27.550219
367366 -80.816763 27.54768
367365 -80.815343 27.5454
367364 -80.814726 27.544506
367363 -80.814263 27.543979
367375 -80.809243 27.5358
367388 -80.807395 27.532743
367586 -80.806913 27.531009
367385 -80.806829 27.530335
367384 -80.806803 27.52834
367401 -80.806829 27.526712
367403 -80.806932 27.523295
367404 -80.806984 27.523066
367408 -80.807113 27.515843
367432 -80.807113 27.514467
364042 -80.807037 27.513115
364040 -80.80683 27.511509
364039 -80.806614 27.508705
364044 -80.805982 27.492775
364043 -80.80786 27.474454
364079 -80.808031 27.47261
364080 -80.808683 27.466129
364082 -80.808811 27.464845
364084 -80.809498 27.457561
364098 -80.8102 27.449734
363868 -80.810354 27.448266
363867 -80.811598 27.435101
363869 -80.811691 27.434117
367864 -80.812565 27.425564
364151 -80.813618 27.414787
364150 -80.81373 27.413648
364149 -80.813915 27.411791
364153 -80.814468 27.406859
364155 -80.81462 27.405361
364156 -80.815017 27.401269
364172 -80.815309 27.398174
364173 -80.815686 27.394774
364174 -80.816161 27.390433
363744 -80.816526 27.386478
363748 -80.816697 27.384632
363747 -80.817214 27.379425
364233 -80.817728 27.375777
364232 -80.818293 27.371314
365567 -80.819319 27.364776
365576 -80.819367 27.364324
367951 -80.821219 27.352691
365526 -80.821963 27.348242
365527 -80.822451 27.343449
364590 -80.822836 27.339804
364591 -80.823195 27.336134
364593 -80.823554 27.332557
364607 -80.823733 27.330745
364606 -80.825016 27.319623
364605 -80.825324 27.316642
364610 -80.825888 27.311917
365483 -80.826039 27.310476
365479 -80.826173 27.309198
364615 -80.826202 27.308908
364614 -80.826417 27.306619
365478 -80.8266 27.30541
364618 -80.826683 27.304374
364617 -80.827615 27.296026
364658 -80.828286 27.290503
364558 -80.828401 27.289559
364560 -80.828475 27.28828
364561 -80.828675 27.286528
364562 -80.828952 27.282682
364662 -80.828959 27.281873
365008 -80.828965 27.2813
364679 -80.828979 27.279876
364678 -80.828984 27.279295
364676 -80.828989 27.278781
364705 -80.829015 27.27807
364706 -80.829082 27.276339
365463 -80.82963 27.274125
365581 -80.829867 27.273228
365631 -80.830194 27.270846
365028 -80.830219 27.265022
365027 -80.830218 27.262409
365077 -80.830218 27.262071
365078 -80.830218 27.261012
365084 -80.830218 27.260496
364754 -80.830218 27.259865
364753 -80.830218 27.258952
365633 -80.830218 27.258792
364777 -80.830218 27.257889
364774 -80.83022 27.257035
368238 -80.830228 27.255687
368237 -80.830233 27.254833
368259 -80.83024 27.253906
364884 -80.830243 27.253578
364883 -80.830243 27.252523
367945 -80.830242 27.251735
365016 -80.830242 27.251331
365015 -80.830242 27.249892
365938 -80.830242 27.248952
366002 -80.830241 27.247943
366042 -80.830241 27.246842
366081 -80.830216 27.245856
366150 -80.830215 27.244733
366170 -80.830215 27.243678
366169 -80.829009 27.243655
363766 -80.827752 27.243655
363767 -80.826752 27.243655
363762 -80.825648 27.243701
366236 -80.824597 27.243724
366238 -80.823237 27.243724
364981 -80.822567 27.243724
364969 -80.821928 27.243724
364968 -80.820697 27.243747
364967 -80.82003 27.243724
364965 -80.81944 27.243724
364966 -80.816335 27.243747
366221 -80.815463 27.243747
366222 -80.814668 27.243793
366216 -80.814257 27.243793
366215 -80.813257 27.243747
366191 -80.812307 27.243793
366185 -80.810922 27.24377
366186 -80.809672 27.243864
366190 -80.809408 27.243885
366188 -80.808462 27.24385
366128 -80.806304 27.24377
366127 -80.806189 27.24377
366126 -80.797055 27.243769
366213 -80.796144 27.243769
366212 -80.794039 27.243861
366214 -80.793679 27.243719
366229 -80.792249 27.243048
366908 -80.788107 27.241103
366905 -80.786767 27.240369
365240 -80.786202 27.24006
365239 -80.781037 27.236813
366428 -80.777395 27.234275
366504 -80.775391 27.232323
366505 -80.768995 27.225166
366638 -80.765366 27.221106
366642 -80.763058 27.218537
366651 -80.761136 27.216495
366650 -80.757737 27.21254
366412 -80.755664 27.21074
366411 -80.748705 27.206172
366809 -80.748012 27.205806
366810 -80.745401 27.204113
366811 -80.745317 27.204058
367098 -80.739674 27.200397
367090 -80.732697 27.195652
367089 -80.729696 27.193704
367088 -80.707383 27.179079
367129 -80.704895 27.177382
367130 -80.701723 27.17524
367132 -80.694125 27.170205
367133 -80.687461 27.165701
367142 -80.681818 27.161903
285472 -80.677691 27.159312
285473 -80.668489 27.153096
285500 -80.652876 27.14275
285478 -80.652003 27.142172
285476 -80.644141 27.137061
285480 -80.641297 27.135134
285481 -80.637837 27.133023
285483 -80.636838 27.132381
285498 -80.631777 27.128973
288786 -80.61835 27.120278
291998 -80.616603 27.119149
288797 -80.607724 27.113314
288796 -80.601892 27.109482
289078 -80.600379 27.108484
289077 -80.593735 27.104101
288948 -80.592748 27.10345
288947 -80.587545 27.100018
288801 -80.586096 27.099062
288800 -80.584824 27.098295
285486 -80.580447 27.095281
285485 -80.57994 27.094932
288807 -80.565172 27.084836
288816 -80.556128 27.078804
289086 -80.554672 27.077831
289085 -80.550804 27.075246
289099 -80.543117 27.070109
288830 -80.53425 27.064197
288829 -80.526725 27.059262
288836 -80.515022 27.051645
288844 -80.514008 27.050981
288843 -80.501504 27.042673
289343 -80.485083 27.03197
289350 -80.482898 27.030786
289349 -80.482342 27.030595
289736 -80.475807 27.026812
289735 -80.475145 27.026366
285200 -80.472011 27.024254
289443 -80.470945 27.023535
285273 -80.469715 27.022755
289466 -80.468512 27.02193
285281 -80.467576 27.021332
289479 -80.466719 27.020784
289488 -80.465592 27.019958
289501 -80.464389 27.019179
289507 -80.463416 27.01856
289514 -80.462289 27.017758
289522 -80.461034 27.016932
289528 -80.459856 27.016153
289751 -80.457814 27.014724
289750 -80.455445 27.012957
289754 -80.455091 27.012693
289544 -80.454679 27.012386
289543 -80.454197 27.012026
289551 -80.45261 27.010902
289761 -80.450202 27.009022
289760 -80.449845 27.008743
289575 -80.449079 27.008145
289574 -80.446771 27.006522
289770 -80.441908 27.00323
285316 -80.433688 26.998366
285320 -80.427614 26.994405
285311 -80.417384 26.987485
285262 -80.38488 26.965642
285261 -80.384758 26.965563
285365 -80.374165 26.958386
446871 -80.362192 26.950333
446689 -80.353849 26.944722
446690 -80.35303 26.944149
446691 -80.35187 26.943319
446686 -80.350844 26.942585
446685 -80.350113 26.942063
446722 -80.319894 26.922049
446739 -80.315161 26.918976
446740 -80.311656 26.916751
446741 -80.308689 26.914573
446737 -80.303957 26.911316
446736 -80.300862 26.909183
446745 -80.290248 26.903059
446768 -80.277333 26.893551
446845 -80.27659 26.893051
446844 -80.269459 26.888255
446843 -80.26436 26.884871
446842 -80.261794 26.883219
446778 -80.248793 26.874411
446777 -80.245849 26.872483
466008 -80.245583 26.87227
466040 -80.245368 26.872117
456582 -80.237968 26.867137
456581 -80.237808 26.867033
456583 -80.233507 26.864232
456575 -80.232382 26.863496


==> all_RPCs_4818.txt <==
1 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN 9 26 70 153 222 258 306 356 384
2 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN 398 10 27 73 154 219 256 306 355 381
3 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN 187 350 401 8 28 72 156 216 255 303 358 378
4 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN 31 184 349 403 10 26 74 156 213 256 301 361 375
5 NaN NaN NaN NaN NaN NaN NaN NaN NaN 231 34 182 350 402 13 23 73 156 210 258 300 359 375
6 NaN NaN NaN NaN NaN NaN NaN NaN 335 234 34 180 353 402 16 22 76 156 207 261 297 362 372
7 NaN NaN NaN NaN NaN NaN 104 388 334 237 33 180 354 402 17 21 74 156 207 264 294 363 369
8 NaN NaN NaN NaN NaN 395 104 389 332 240 33 181 351 405 16 21 74 156 210 265 296 361 370
9 NaN NaN NaN NaN NaN 397 103 388 332 243 30 181 354 406 17 20 74 156 213 263 295 360 369
10 NaN NaN NaN NaN NaN 398 104 388 334 245 31 181 NaN 409 20 NaN 74 156 214 260 295 358 NaN
11 NaN NaN NaN NaN 284 399 107 385 331 247 31 182 NaN 411 23 NaN 73 156 216 263 292 360 NaN
12 NaN NaN NaN 12 287 402 110 386 334 248 30 182 NaN 410 26 NaN 74 155 217 264 294 360 NaN
13 NaN NaN NaN 11 289 401 110 389 334 250 NaN 181 NaN 411 29 NaN 72 154 217 266 294 363 NaN
14 NaN NaN 351 10 288 404 109 392 337 251 NaN 182 NaN 413 32 NaN 74 155 217 263 296 364 NaN
15 NaN 203 349 9 287 402 110 395 334 254 NaN 185 NaN 415 34 NaN 77 156 218 260 299 367 NaN
16 271 200 346 7 290 NaN 112 398 336 255 NaN 184 NaN 415 35 NaN 76 156 220 257 298 364 NaN
17 272 197 343 5 293 NaN NaN 398 339 NaN NaN 184 NaN 414 38 NaN 74 156 220 255 298 361 NaN
18 269 195 340 5 296 NaN NaN 395 NaN NaN NaN 183 NaN 413 36 NaN 72 155 220 255 299 359 NaN
19 266 196 343 3 293 NaN NaN 398 NaN NaN NaN 186 NaN 412 38 NaN 75 156 222 256 299 362 NaN
20 268 198 344 3 290 NaN NaN 395 NaN NaN NaN NaN NaN 412 39 NaN 75 156 223 253 302 361 NaN
21 271 199 347 4 293 NaN NaN 393 NaN NaN NaN NaN NaN 409 42 NaN 73 154 222 253 301 364 NaN
22 268 198 NaN 4 296 NaN NaN 394 NaN NaN NaN NaN NaN 406 NaN NaN 73 155 224 250 298 362 NaN
23 265 196 NaN 2 NaN NaN NaN 397 NaN NaN NaN NaN NaN 409 NaN NaN 76 157 226 248 298 364 NaN
24 265 198 NaN 2 NaN NaN NaN 395 NaN NaN NaN NaN NaN 412 NaN NaN 78 157 227 245 299 367 NaN


==> all_RPCs_8985.txt <==
1 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN 16 69 157 183 259 299 346 384
2 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN 19 71 158 184 262 302 343 381
3 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN 34 224 17 73 160 186 264 301 340 379
4 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN 33 223 15 74 160 186 263 299 337 376
5 NaN NaN NaN NaN NaN NaN NaN NaN NaN 34 32 226 18 74 161 187 263 298 337 378
6 NaN NaN NaN NaN NaN NaN 15 340 405 36 29 227 20 75 160 187 260 296 334 376
7 NaN NaN NaN NaN NaN NaN 12 341 402 36 28 229 22 74 160 187 258 294 332 373
8 NaN NaN NaN NaN NaN 389 9 344 405 33 28 226 22 73 161 188 258 297 329 370
9 NaN NaN NaN NaN NaN 386 12 344 406 35 27 225 NaN 74 162 189 259 299 327 367
10 NaN NaN NaN NaN NaN 386 15 343 409 37 28 228 NaN 74 162 188 259 297 330 368
11 NaN NaN NaN NaN NaN 385 18 340 412 38 31 228 NaN 75 162 188 259 300 332 368
12 NaN NaN NaN NaN 11 382 20 337 410 37 30 226 NaN 75 162 189 259 302 335 368
13 NaN NaN NaN NaN 11 383 22 NaN 412 37 31 226 NaN 76 161 189 258 299 334 367
14 NaN NaN NaN NaN 10 385 NaN NaN 411 36 33 229 NaN 74 162 190 257 302 331 364
15 NaN NaN 113 386 8 383 NaN NaN 411 NaN 33 232 NaN 75 163 193 258 305 329 365
16 NaN NaN 110 389 10 380 NaN NaN 410 NaN 32 NaN NaN 75 163 192 257 306 328 363
17 141 318 111 392 9 NaN NaN NaN 410 NaN 34 NaN NaN 74 163 191 256 308 NaN 362
18 138 321 108 395 7 NaN NaN NaN NaN NaN 33 NaN NaN 73 162 191 255 305 NaN 359
19 135 320 110 398 6 NaN NaN NaN NaN NaN 35 NaN NaN 75 163 193 257 302 NaN 360
20 134 321 110 401 5 NaN NaN NaN NaN NaN NaN NaN NaN 76 163 193 256 299 NaN 361
21 131 324 107 403 2 NaN NaN NaN NaN NaN NaN NaN NaN 73 162 191 254 298 NaN 362
22 131 326 105 400 2 NaN NaN NaN NaN NaN NaN NaN NaN 73 163 192 253 297 NaN 365
23 130 328 104 398 2 NaN NaN NaN NaN NaN NaN NaN NaN 76 165 194 251 298 NaN 365
24 NaN 326 NaN 400 4 NaN NaN NaN NaN NaN NaN NaN NaN 76 165 195 248 298 NaN 363


==> explicit_via_paths_Tampa_to_Miami_time_1.txt <==
node_id x y
179640 -82.464716 27.970598
179641 -82.464716 27.968698
179638 -82.464716 27.968198
179637 -82.464816 27.967098
179655 -82.463516 27.967098
179746 -82.462316 27.967098
179747 -82.460816 27.967098
179750 -82.459616 27.967098
179761 -82.458316 27.967098
179762 -82.457216 27.967098
179765 -82.456616 27.967098
180579 -82.455416 27.967098
180577 -82.454416 27.967098
180578 -82.454016 27.967098
180581 -82.453716 27.967098
180589 -82.453416 27.967098
180712 -82.453216 27.966498
180715 -82.452118 27.965776
180713 -82.451216 27.965498
180724 -82.449316 27.965298
197726 -82.449126 27.965303
180739 -82.447316 27.965349
180732 -82.445416 27.965398
180730 -82.444216 27.965398
181281 -82.442816 27.965298
181286 -82.439262 27.965369
181284 -82.437816 27.965398
181381 -82.435416 27.965398
181386 -82.434616 27.965298
181161 -82.434616 27.964898
181382 -82.434516 27.964299
181383 -82.434516 27.963599
181399 -82.434416 27.962799
181400 -82.434516 27.962199
181405 -82.434516 27.961499
181406 -82.434516 27.960599
181436 -82.434516 27.959999
181437 -82.434516 27.95986
181444 -82.434516 27.959299
181443 -82.434516 27.959099
181442 -82.434416 27.958499
181445 -82.434516 27.957699
181446 -82.434416 27.957099
181434 -82.434416 27.956399
181433 -82.434416 27.956199
181373 -82.434516 27.953999
181372 -82.434536 27.953275
181447 -82.43452 27.952891
179409 -82.433992 27.952491
179407 -82.43244 27.952075
185093 -82.430516 27.95197
185095 -82.428504 27.952107
185096 -82.426376 27.952571
187281 -82.426104 27.952644
187280 -82.424888 27.952971
187367 -82.4222 27.954027
187366 -82.416872 27.954475
189272 -82.415031 27.954283
189270 -82.414087 27.953723
189269 -82.412999 27.953371
187861 -82.401591 27.950251
187858 -82.397447 27.950299
187857 -82.393399 27.950283
189400 -82.385271 27.950971
174656 -82.373255 27.950539
174657 -82.371911 27.950443
189529 -82.371415 27.950099
189758 -82.368915 27.950044
189780 -82.368247 27.949948
189784 -82.367431 27.9495
189783 -82.360614 27.941102
189921 -82.358438 27.936055
189922 -82.355686 27.933196
189927 -82.35319 27.931692
189948 -82.351414 27.93094
189954 -82.351302 27.930316
189968 -82.351222 27.929932
189969 -82.350214 27.9245
188112 -82.350014 27.922801
188111 -82.349571 27.920378
190190 -82.349414 27.919517
190189 -82.34935 27.919181
190188 -82.349334 27.918973
190187 -82.348919 27.916694
190054 -82.348103 27.913101
190055 -82.34631 27.907789
190186 -82.345846 27.906925
190230 -82.345638 27.906541
190228 -82.344758 27.904849
190183 -82.343686 27.902829
190227 -82.345974 27.898157
190290 -82.347094 27.894494
190254 -82.347046 27.892654
190253 -82.3473 27.871693
190255 -82.347206 27.867918
190018 -82.347142 27.864351
190019 -82.347078 27.858319
190328 -82.347014 27.857199
190400 -82.347014 27.856415
190399 -82.346918 27.853583
190411 -82.346758 27.852127
190571 -82.346726 27.851871
190570 -82.346678 27.850351
190569 -82.347638 27.844047
196787 -82.35047 27.835183
196786 -82.352486 27.824672
196792 -82.352582 27.822944
162991 -82.352582 27.821824
162990 -82.352419 27.812804
162989 -82.355913 27.797048
163013 -82.357399 27.792224
163027 -82.357727 27.791047
163014 -82.358576 27.788008
163015 -82.384921 27.734933
163269 -82.384968 27.730962
163270 -82.385014 27.726547
163730 -82.385126 27.715233
163729 -82.385255 27.713201
206477 -82.385391 27.712795
206479 -82.385656 27.711816
206957 -82.389141 27.706274
206934 -82.39428 27.702517
206600 -82.398269 27.699775
206601 -82.402288 27.696971
206941 -82.405436 27.694766
206956 -82.410696 27.69126
163320 -82.431815 27.667096
163321 -82.432345 27.666302
197674 -82.432746 27.6657
206999 -82.434681 27.662821
207001 -82.438648 27.657194
207002 -82.443775 27.651206
207004 -82.456191 27.645896
269903 -82.461341 27.642397
269904 -82.47818 27.623585
271134 -82.481787 27.621099
271133 -82.482301 27.620789
271132 -82.484253 27.619928
270438 -82.499459 27.605032
270439 -82.502548 27.602657
270436 -82.504048 27.601444
270440 -82.505635 27.599767
270450 -82.513904 27.588788
270485 -82.513835 27.586023
270488 -82.51383 27.585655
270489 -82.513822 27.585011
270496 -82.513797 27.583052
270133 -82.513796 27.582938
270472 -82.513757 27.579844
270473 -82.513738 27.575715
270498 -82.513742 27.574178
270506 -82.513742 27.573884
270507 -82.513756 27.568483
270504 -82.51103 27.562814
280915 -82.510818 27.556714
270918 -82.511018 27.546815
280917 -82.511118 27.539515
281009 -82.510418 27.531315
281071 -82.509418 27.529715
281078 -82.509118 27.529115
281082 -82.509018 27.528915
281084 -82.508866 27.528671
281171 -82.508518 27.528115
281172 -82.505918 27.523016
281177 -82.504718 27.520816
281178 -82.504418 27.520216
271468 -82.498212 27.511152
271469 -82.492099 27.508141
271470 -82.491299 27.507834
271472 -82.484258 27.506188
271471 -82.48148 27.504952
271473 -82.480919 27.504546
271474 -82.480063 27.503379
271475 -82.479427 27.502415
271476 -82.478443 27.500317
277061 -82.473417 27.494317
277085 -82.472517 27.492517
277095 -82.472317 27.492117
277096 -82.471917 27.491417
277099 -82.471817 27.491017
277100 -82.470417 27.488017
277109 -82.459317 27.463618
277141 -82.459217 27.457018
277149 -82.459217 27.445019
277153 -82.459217 27.442919
279000 -82.459217 27.441319
279003 -82.459217 27.438819
279007 -82.459217 27.41782
279010 -82.458017 27.41352
279012 -82.457817 27.41302
279016 -82.457717 27.41272
279017 -82.457617 27.41232
279018 -82.452717 27.396021
279028 -82.451317 27.391421
279033 -82.450017 27.388421
593595 -82.447407 27.38572
596978 -82.445942 27.360872
596982 -82.447269 27.344161
597000 -82.447315 27.340689
600922 -82.447361 27.338191
600923 -82.447468 27.33721
600927 -82.447514 27.335059
600929 -82.44778 27.326872
600928 -82.447803 27.326168
600979 -82.447843 27.324698
601052 -82.447834 27.309314
601053 -82.447818 27.308677
601060 -82.447773 27.30685
601061 -82.447727 27.30153
601086 -82.447773 27.298791
601085 -82.447834 27.298001
601084 -82.447773 27.295933
601281 -82.447971 27.283806
601292 -82.44817 27.273142
601387 -82.448704 27.270113
601392 -82.448765 27.269586
601393 -82.448811 27.269098
601394 -82.448917 27.26724
602318 -82.444753 27.197995
602319 -82.442403 27.189259
602322 -82.428547 27.168001
604452 -82.42371 27.155458
603523 -82.41724 27.149447
603522 -82.410047 27.138703
603571 -82.409458 27.137496
603570 -82.40832 27.136378
604511 -82.406811 27.134878
603578 -82.405765 27.133655
603579 -82.40089 27.127953
605036 -82.399507 27.126245
605042 -82.39571 27.122768
605043 -82.391239 27.116627
605053 -82.386997 27.112175
605064 -82.384846 27.110786
605070 -82.384693 27.110725
605134 -82.382923 27.109749
588320 -82.374899 27.108914
587624 -82.368317 27.109838
588321 -82.363159 27.109903
587629 -82.360047 27.109956
588324 -82.3517 27.110165
588368 -82.349187 27.110305
588369 -82.343767 27.11074
588416 -82.33947 27.111323
588327 -82.338901 27.111399
587621 -82.335469 27.111758
587622 -82.320961 27.110867
588326 -82.314822 27.108744
588333 -82.308123 27.106445
588332 -82.289334 27.10175
588338 -82.285603 27.100667
588360 -82.282611 27.100249
587673 -82.273081 27.100073
588362 -82.271363 27.10007
588363 -82.270696 27.100067
588364 -82.25452 27.099933
587678 -82.250124 27.09991
588365 -82.249814 27.099909
591285 -82.239852 27.099646
591286 -82.232048 27.099576
591287 -82.223435 27.099499
591288 -82.209376 27.099374
591290 -82.206014 27.099384
591292 -82.203982 27.09939
591312 -82.202706 27.099394
591313 -82.201539 27.099397
591317 -82.199683 27.099403
591293 -82.19429 27.099422
591294 -82.180439 27.099467
591295 -82.162103 27.099526
591296 -82.15861 27.099538
591297 -82.155752 27.099547
591304 -82.155386 27.099548
592183 -82.149857 27.099567
591298 -82.127161 27.095418
591299 -82.107451 27.07998
592572 -82.103441 27.076547
592606 -82.094191 27.068566
592627 -82.088119 27.063328
592624 -82.085016 27.061691
592623 -82.083267 27.06191
608239 -82.07629 27.055129
608240 -82.070326 27.048553
608241 -82.068294 27.046076
608242 -82.067904 27.045615
593096 -82.0678 27.045492
608243 -82.067594 27.045247
608244 -82.060611 27.038394
121802 -82.057476 27.03429
121061 -82.056538 27.033182
83180 -82.055686 27.032174
83166 -82.049755 27.023004
83165 -82.048123 27.020279
83162 -82.047998 27.019985
83161 -82.046623 27.017521
83179 -82.046315 27.016969
95058 -82.044749 27.01427
95057 -82.044193 27.013324
83296 -82.042801 27.010956
83295 -82.038185 27.003824
83143 -82.037359 27.002714
83142 -82.035588 27.000336
93852 -82.03477 26.998991
93853 -82.033668 26.997178
93851 -82.030269 26.991588
91511 -82.029126 26.989574
91510 -82.02824 26.988274
93869 -82.025171 26.983113
93867 -82.023396 26.980128
93870 -82.021759 26.976444
93871 -82.020521 26.971517
93872 -82.020492 26.970886
93973 -82.020801 26.967958
93974 -82.020848 26.966161
93975 -82.021247 26.95102
92543 -82.021048 26.948505
93976 -82.019723 26.944963
93977 -82.019589 26.944622
93978 -82.019446 26.944255
92595 -82.019391 26.944115
92596 -82.019183 26.943583
93679 -82.018961 26.943013
94092 -82.018893 26.942698
94093 -82.018855 26.942521
94090 -82.018585 26.941257
94091 -82.018485 26.940786
94094 -82.018332 26.940067
94096 -82.017873 26.937916
94097 -82.017411 26.935746
94098 -82.017081 26.934195
92794 -82.016994 26.933788
94100 -82.01654 26.931929
94101 -82.015789 26.929006
94102 -82.015159 26.926551
93681 -82.015093 26.926295
94103 -82.014556 26.924201
94104 -82.012598 26.917275
94121 -82.012063 26.915232
94122 -82.011468 26.912958
94123 -82.010161 26.907963
94126 -82.005439 26.898199
94124 -82.002092 26.894843
84560 -81.99981 26.89203
84561 -81.998235 26.890487
84562 -81.992227 26.884685
84564 -81.984446 26.877172
84566 -81.983794 26.876542
84567 -81.98318 26.875979
84568 -81.981854 26.874801
85781 -81.971996 26.861313
85282 -81.971423 26.858186
85777 -81.970805 26.854812
85778 -81.967627 26.84586
84534 -81.966997 26.844976
84532 -81.926693 26.810562
84531 -81.925291 26.809741
84530 -81.921695 26.807635
96785 -81.892944 26.779416
96800 -81.881007 26.769864
256689 -81.863478 26.750553
265432 -81.8624 26.749616
256715 -81.856403 26.744382
256714 -81.854271 26.742521
256734 -81.851279 26.739929
256737 -81.850655 26.739561
256740 -81.83571 26.726986
256782 -81.82859 26.723802
256792 -81.826206 26.72313
258731 -81.822049 26.722174
258757 -81.81939 26.721754
258758 -81.813198 26.716666
260091 -81.812254 26.715066
260094 -81.811422 26.713658
260105 -81.810306 26.712346
260106 -81.801807 26.702548
263481 -81.800638 26.700603
260219 -81.800302 26.699323
260220 -81.79995 26.698379
260221 -81.799902 26.698139
260222 -81.79971 26.697083
260223 -81.79963 26.696603
260224 -81.799486 26.695275
260225 -81.798902 26.687647
260284 -81.798846 26.686203
260285 -81.798814 26.684092
260288 -81.798846 26.683068
260289 -81.798846 26.68246
260290 -81.798814 26.681676
260308 -81.798833 26.680141
265437 -81.798862 26.677724
260637 -81.799598 26.67086
260571 -81.799683 26.670359
260570 -81.800206 26.662549
260580 -81.80035 26.658477
260581 -81.800206 26.656149
260585 -81.800286 26.654845
260586 -81.80035 26.653661
241556 -81.80048 26.645285
241557 -81.800829 26.641688
260625 -81.801278 26.63707
260621 -81.801506 26.63445
260622 -81.802094 26.632734
260624 -81.802206 26.632318
245367 -81.804798 26.62579
245368 -81.805428 26.614901
245380 -81.805346 26.614655
245365 -81.804545 26.612503
245369 -81.803888 26.610834
245370 -81.802279 26.606919
245371 -81.798343 26.599489
245372 -81.791823 26.584627
245373 -81.79106 26.577106
245375 -81.791935 26.569113
260618 -81.792467 26.562334
245376 -81.792632 26.560568
245378 -81.797438 26.548865
263316 -81.79739 26.547393
263328 -81.797374 26.545522
263329 -81.797125 26.524556
265093 -81.798789 26.504208
265089 -81.799183 26.501837
265090 -81.799166 26.500853
232884 -81.798571 26.497892
232883 -81.798097 26.492851
232885 -81.798003 26.49191
232898 -81.797992 26.491799
232886 -81.797796 26.489823
232887 -81.797751 26.489376
232894 -81.797739 26.489259
232888 -81.797587 26.487727
232889 -81.797368 26.485519
232890 -81.796472 26.481317
232891 -81.796117 26.48034
232903 -81.795757 26.479431
232904 -81.794706 26.476881
260763 -81.794515 26.476416
232905 -81.792768 26.472175
232906 -81.791967 26.470171
232907 -81.791333 26.468554
268520 -81.78645 26.456612
268530 -81.784124 26.450759
268492 -81.783571 26.449373
265135 -81.781696 26.444667
265134 -81.779941 26.440871
265338 -81.778491 26.437742
232649 -81.77753 26.435439
232260 -81.776548 26.433086
232650 -81.776353 26.432624
232651 -81.774915 26.429176
232652 -81.773363 26.425552
232653 -81.772422 26.421965
266584 -81.772399 26.420509
268481 -81.772399 26.420292
268482 -81.772421 26.398708
268671 -81.772419 26.389536
232674 -81.772419 26.389043
232381 -81.772415 26.383122
232743 -81.772414 26.382335
232745 -81.772411 26.378541
232747 -81.77241 26.376495
247111 -81.772174 26.373177
247110 -81.763269 26.363149
247816 -81.76124 26.360208
247818 -81.754404 26.34709
247873 -81.75387 26.345736
247876 -81.753427 26.344855
247879 -81.752466 26.342101
247992 -81.750955 26.338148
233245 -81.750284 26.336413
247995 -81.750085 26.335699
263725 -81.749925 26.331372
265335 -81.749807 26.33032
233304 -81.749277 26.328146
233293 -81.749228 26.327662
233297 -81.748854 26.323975
233307 -81.748758 26.323979
114897 -81.747172 26.316887
114885 -81.743948 26.309172
114899 -81.743383 26.302446
114900 -81.74344 26.297099
114903 -81.743466 26.294709
114904 -81.743145 26.276998
114905 -81.743238 26.273457
114906 -81.743214 26.272883
114888 -81.742658 26.272886
114921 -81.742568 26.27006
114910 -81.742356 26.263942
114911 -81.742181 26.262619
114912 -81.741043 26.257494
117069 -81.740105 26.254702
117070 -81.737482 26.24639
117072 -81.737316 26.245113
110571 -81.73678 26.243484
110618 -81.736416 26.231632
110616 -81.736196 26.224463
110619 -81.736119 26.220694
115327 -81.736134 26.217068
110298 -81.736148 26.213488
110625 -81.736148 26.2132
116206 -81.73615 26.211475
116207 -81.736152 26.209793
110626 -81.736159 26.20436
110627 -81.736169 26.199869
110605 -81.735959 26.19716
110532 -81.735419 26.190194
110530 -81.735178 26.187866
110531 -81.735056 26.17437
113490 -81.734676 26.171943
113489 -81.734644 26.171738
114608 -81.734612 26.171587
113495 -81.734558 26.171336
113494 -81.73408 26.16911
113502 -81.73379 26.168675
114678 -81.733684 26.168495
113506 -81.733608 26.168367
113507 -81.732848 26.168039
114668 -81.721519 26.163833
116955 -81.719656 26.1637
113082 -81.718584 26.163624
115572 -81.68762 26.161425
114588 -81.686807 26.161367
114587 -81.686517 26.161195
114591 -81.68596 26.160981
114590 -81.671498 26.155417
116929 -81.670266 26.154804
114603 -81.668588 26.154809
109045 -81.652022 26.154616
109044 -81.623141 26.154153
109140 -81.583128 26.153255
109050 -81.554959 26.152906
109049 -81.543625 26.152766
109051 -81.523117 26.152871
109047 -81.513817 26.152919
116403 -81.507305 26.1529
109248 -81.506478 26.152898
109195 -81.490538 26.152886
109194 -81.478952 26.152897
109193 -81.476081 26.15292
109192 -81.467034 26.152946
109191 -81.458164 26.153016
109189 -81.451938 26.153086
109188 -81.44894 26.153132
109185 -81.398063 26.153425
109187 -81.360812 26.154247
109342 -81.345367 26.154362
109402 -81.345221 26.154363
109338 -81.344802 26.154367
109339 -81.344224 26.154371
109377 -81.343919 26.154374
109335 -81.266325 26.155555
109337 -81.265704 26.155564
109375 -81.170392 26.166867
109441 -81.086405 26.168066
109482 -81.084887 26.168082
109480 -81.081888 26.168128
109481 -81.07706 26.168224
106171 -81.07341 26.168278
109479 -81.072531 26.168248
109497 -81.018476 26.169296
109477 -81.011406 26.16952
106208 -81.003132 26.16968
104449 -80.99979 26.169561
104444 -80.894968 26.172182
104446 -80.894302 26.172193
104442 -80.89357 26.172205
104450 -80.879307 26.17239
27327 -80.879139 26.172387
27328 -80.874786 26.172427
27337 -80.856536 26.170416
27339 -80.828333 26.166135
27331 -80.827865 26.166064
27340 -80.795765 26.161155
27342 -80.782544 26.159127
27341 -80.766717 26.156699
27380 -80.639768 26.146127
27379 -80.63916 26.146127
27376 -80.636205 26.146123
27375 -80.6328 26.14612
27395 -80.592091 26.146142
27404 -80.589153 26.146132
27402 -80.556496 26.146015
27399 -80.540361 26.145955
27394 -80.524364 26.145944
27393 -80.499777 26.145906
32920 -80.461251 26.145875
67188 -80.460292 26.145874
32923 -80.446875 26.145863
32924 -80.446575 26.145863
32925 -80.441875 26.145763
32931 -80.440775 26.145463
32935 -80.427936 26.142195
32941 -80.425637 26.14166
32942 -80.422995 26.141052
32943 -80.421698 26.140701
32944 -80.416949 26.139475
32953 -80.414398 26.138884
32965 -80.404458 26.13647
32975 -80.389764 26.132918
32971 -80.386651 26.132175
32970 -80.38084 26.130836
33372 -80.373241 26.129141
33456 -80.369766 26.128369
33457 -80.368191 26.127991
33462 -80.362265 26.126597
33467 -80.360873 26.126264
33472 -80.356173 26.125064
33519 -80.355879 26.12499
27538 -80.352407 26.124113
27539 -80.352175 26.124054
33532 -80.346273 26.122564
33533 -80.342853 26.121934
33540 -80.342573 26.121864
33546 -80.342373 26.121864
33548 -80.330172 26.118764
34028 -80.329972 26.118764
34030 -80.324872 26.117564
34077 -80.321972 26.116964
34098 -80.315972 26.115664
34177 -80.314372 26.115264
34188 -80.313972 26.115064
34191 -80.313772 26.115064
34194 -80.309772 26.114164
34212 -80.304872 26.112864
27613 -80.298072 26.111264
35608 -80.288184 26.108841
35607 -80.287871 26.108764
35707 -80.282171 26.107264
43543 -80.268971 26.104064
43551 -80.265571 26.103265
43596 -80.263371 26.102665
43652 -80.255371 26.100665
43994 -80.253571 26.100165
44001 -80.25027 26.099465
44132 -80.24427 26.098065
44159 -80.23467 26.095765
44303 -80.23207 26.095065
44310 -80.22997 26.094465
45873 -80.22847 26.094165
45881 -80.22667 26.093865
45896 -80.22497 26.093365
45904 -80.22307 26.092865
45938 -80.22137 26.092565
45940 -80.219469 26.091965
45942 -80.216969 26.091365
46084 -80.216369 26.091265
46089 -80.216169 26.086165
46419 -80.216069 26.084665
46422 -80.216069 26.084365
46423 -80.215969 26.083465
46428 -80.215969 26.082165
46429 -80.215369 26.066066
46476 -80.215469 26.065766
46474 -80.215469 26.065466
46478 -80.215376 26.062537
46477 -80.214969 26.054866
47340 -80.214969 26.054266
47341 -80.214969 26.053566
47342 -80.214869 26.050566
47352 -80.214769 26.046467
47448 -80.214768 26.046447
70894 -80.214465 26.042999
47500 -80.213969 26.039367
47509 -80.213913 26.038732
47527 -80.213669 26.035967
47528 -80.213655 26.035687
47874 -80.213469 26.032067
47876 -80.213272 26.024767
47904 -80.213269 26.024667
47907 -80.213169 26.021967
73660 -80.213169 26.021067
73661 -80.213069 26.020268
73662 -80.213069 26.020218
73663 -80.213069 26.019668
73664 -80.213057 26.019568
73665 -80.21299 26.019036
73667 -80.212969 26.018868
73668 -80.21306 26.018233
73666 -80.213069 26.018168
47983 -80.212969 26.017568
48020 -80.213063 26.016819
73669 -80.21299 26.016136
73670 -80.212965 26.015918
73674 -80.212869 26.014568
73671 -80.212869 26.014468
73672 -80.212869 26.013768
73673 -80.212904 26.013459
73675 -80.212969 26.013068
73676 -80.21299 26.012898
73677 -80.213057 26.012368
73678 -80.213069 26.012268
73679 -80.213069 26.011848
73680 -80.213269 26.010768
73681 -80.213287 26.01061
48087 -80.213369 26.009868
58245 -80.213769 26.008468
58234 -80.214369 26.006868
58235 -80.214769 26.006268
58239 -80.215069 26.005768
58240 -80.215269 26.005168
58241 -80.21567 26.004468
58242 -80.217058 26.002568
73686 -80.217775 26.001721
58221 -80.21817 26.001168
58222 -80.218267 26.001082
68268 -80.219138 26.000308
68269 -80.22037 25.999088
59657 -80.22047 25.998968
59658 -80.22221 25.99729
68318 -80.22327 25.996268
73688 -80.22377 25.995768
59695 -80.22447 25.995068
59688 -80.22717 25.991669
59615 -80.23017 25.981769
59618 -80.22987 25.976069
59951 -80.22977 25.972392
60011 -80.22977 25.972269
323758 -80.23003 25.971723
315948 -80.230022 25.971382
314154 -80.230117 25.961898
314153 -80.23007 25.96007
314321 -80.22987 25.95567
315198 -80.22987 25.95547
314161 -80.229449 25.951851
314160 -80.22937 25.95117
315392 -80.22717 25.94837
315393 -80.22467 25.94527
315370 -80.22157 25.94157
316401 -80.21537 25.933871
316400 -80.21257 25.931871
316399 -80.21007 25.930771
316398 -80.20917 25.930571
316927 -80.20947 25.930271
316928 -80.21037 25.929471
316930 -80.21077 25.929171
316931 -80.21157 25.928571
316413 -80.21207 25.928171
315799 -80.21177 25.925971
315798 -80.21177 25.925471
316863 -80.21197 25.924771
316859 -80.21207 25.920971
316858 -80.211907 25.918054
316860 -80.211828 25.917083
316862 -80.211812 25.916886
316819 -80.21177 25.916371
316818 -80.21187 25.915971
316820 -80.21187 25.915471
316869 -80.21187 25.914671
316970 -80.21187 25.913759
316909 -80.21187 25.912571
316969 -80.21137 25.912671
316852 -80.21057 25.912671
317055 -80.21037 25.910072
317045 -80.210274 25.907822
316941 -80.21017 25.905372
316942 -80.21007 25.901672
318755 -80.20997 25.899472
318772 -80.20997 25.897972
318776 -80.20977 25.895372
318775 -80.20987 25.894472
318786 -80.209784 25.893701
318785 -80.209673 25.892699
318784 -80.20957 25.891772
318783 -80.209538 25.890907
318782 -80.20947 25.889072
318885 -80.20937 25.886372
318891 -80.20937 25.886272
318890 -80.20937 25.885472
318903 -80.20937 25.885272
318899 -80.20937 25.884499
318897 -80.20937 25.883572
318927 -80.20917 25.881473
318936 -80.209158 25.881373
318935 -80.209144 25.881258
318937 -80.209083 25.880773
318931 -80.20907 25.880673
318943 -80.20907 25.879973
321784 -80.20897 25.879073
321788 -80.208872 25.878194
319057 -80.208772 25.877293
319055 -80.20867 25.876373
321599 -80.208587 25.875373
321598 -80.20852 25.874573
321602 -80.208478 25.874073
312942 -80.20842 25.873373
312941 -80.20837 25.872773
321605 -80.208278 25.871673
312947 -80.208217 25.870944
312946 -80.208211 25.870873
301902 -80.20817 25.870373
301901 -80.20817 25.868973
301922 -80.20807 25.867573
321609 -80.208021 25.866787
321611 -80.207983 25.866183
321613 -80.207937 25.865452
321614 -80.207932 25.865373
301929 -80.207895 25.864773
301928 -80.207888 25.864667
301930 -80.20787 25.864373
302007 -80.20777 25.861673
302006 -80.20777 25.860373
302005 -80.20767 25.859473
302008 -80.207574 25.858066
302009 -80.20767 25.856973
301995 -80.20757 25.855273
301994 -80.20747 25.854374
301996 -80.20747 25.853974
302002 -80.20747 25.853574
302003 -80.20727 25.850474
302903 -80.20717 25.848774
302931 -80.20717 25.847374
302944 -80.20707 25.846974
302943 -80.20657 25.845074
302960 -80.20627 25.843274
302953 -80.20627 25.842531
302954 -80.20627 25.842517
302949 -80.20627 25.841874
303037 -80.20617 25.841274
303040 -80.20617 25.840674
303074 -80.20617 25.839474
303076 -80.20617 25.838274
303077 -80.20617 25.837374
303085 -80.206173 25.835876
303084 -80.20597 25.834674
303087 -80.20597 25.834274
303094 -80.205952 25.834074
303093 -80.20587 25.833174
303130 -80.20587 25.832174
303128 -80.20577 25.829574
303127 -80.20617 25.828474
303525 -80.20647 25.824875
303538 -80.20637 25.823975
321621 -80.20637 25.822998
303536 -80.206357 25.82219
303535 -80.20607 25.818075
303565 -80.206052 25.817475
303600 -80.206076 25.814926
303599 -80.20607 25.814775
303598 -80.20607 25.814175
303597 -80.20597 25.813375
303710 -80.20597 25.812575
303709 -80.20597 25.812275
303706 -80.20607 25.811975
303705 -80.20597 25.810575
303733 -80.20577 25.809475
303769 -80.20587 25.808975
303765 -80.20577 25.807575
303759 -80.20577 25.806275
303754 -80.20577 25.803475
303782 -80.20557 25.802475
307980 -80.20557 25.801729
307979 -80.20557 25.801135
307978 -80.20557 25.799575
307977 -80.20557 25.798876
307955 -80.20557 25.797776
307950 -80.20547 25.796876
308013 -80.20557 25.795176
308018 -80.20547 25.792676
308020 -80.20547 25.791376
308030 -80.20507 25.789676
308031 -80.20477 25.788676
308028 -80.20607 25.788676
308029 -80.20687 25.788576
308082 -80.20797 25.788476
308081 -80.208633 25.788175
308078 -80.20907 25.787976
308077 -80.20915 25.787936
308067 -80.20987 25.787576
308068 -80.210282 25.787329
307833 -80.21087 25.786976
307835 -80.211338 25.786772
322007 -80.211835 25.786556
322003 -80.212157 25.786416
322002 -80.212892 25.786097
308052 -80.21317 25.785976
308051 -80.21387 25.785676
308050 -80.21467 25.785176
307846 -80.216308 25.784572
307825 -80.21637 25.784576
307750 -80.21757 25.783976
307752 -80.21897 25.785476
307748 -80.22067 25.786076
306817 -80.22297 25.786776
307739 -80.22297 25.787276
307740 -80.22307 25.787976


==> explicit_via_paths_Tampa_to_Miami_time_2.txt <==
node_id x y
179640 -82.464716 27.970598
179641 -82.464716 27.968698
179638 -82.464716 27.968198
179637 -82.464816 27.967098
179655 -82.463516 27.967098
179746 -82.462316 27.967098
179747 -82.460816 27.967098
179750 -82.459616 27.967098
179761 -82.458316 27.967098
179762 -82.457216 27.967098
179765 -82.456616 27.967098
180579 -82.455416 27.967098
180577 -82.454416 27.967098
180578 -82.454016 27.967098
180581 -82.453716 27.967098
180589 -82.453416 27.967098
180712 -82.453216 27.966498
180715 -82.452118 27.965776
180713 -82.451216 27.965498
180724 -82.449316 27.965298
197726 -82.449126 27.965303
180739 -82.447316 27.965349
180732 -82.445416 27.965398
180730 -82.444216 27.965398
181281 -82.442816 27.965298
181286 -82.439262 27.965369
181284 -82.437816 27.965398
181381 -82.435416 27.965398
181386 -82.434616 27.965298
181161 -82.434616 27.964898
181382 -82.434516 27.964299
181383 -82.434516 27.963599
181399 -82.434416 27.962799
181400 -82.434516 27.962199
181405 -82.434516 27.961499
181406 -82.434516 27.960599
181436 -82.434516 27.959999
181437 -82.434516 27.95986
181444 -82.434516 27.959299
181443 -82.434516 27.959099
181442 -82.434416 27.958499
181445 -82.434516 27.957699
181446 -82.434416 27.957099
181434 -82.434416 27.956399
181433 -82.434416 27.956199
181373 -82.434516 27.953999
181372 -82.434536 27.953275
181447 -82.43452 27.952891
179409 -82.433992 27.952491
179407 -82.43244 27.952075
185093 -82.430516 27.95197
185095 -82.428504 27.952107
185096 -82.426376 27.952571
187281 -82.426104 27.952644
187280 -82.424888 27.952971
187367 -82.4222 27.954027
187366 -82.416872 27.954475
189272 -82.415031 27.954283
189270 -82.414087 27.953723
189269 -82.412999 27.953371
187861 -82.401591 27.950251
187858 -82.397447 27.950299
187857 -82.393399 27.950283
189400 -82.385271 27.950971
174656 -82.373255 27.950539
174657 -82.371911 27.950443
189529 -82.371415 27.950099
189758 -82.368915 27.950044
189780 -82.368247 27.949948
189784 -82.367431 27.9495
189783 -82.360614 27.941102
189921 -82.358438 27.936055
189922 -82.355686 27.933196
189927 -82.35319 27.931692
189948 -82.351414 27.93094
189954 -82.351302 27.930316
189968 -82.351222 27.929932
189969 -82.350214 27.9245
188112 -82.350014 27.922801
188111 -82.349571 27.920378
190190 -82.349414 27.919517
190189 -82.34935 27.919181
190188 -82.349334 27.918973
190187 -82.348919 27.916694
190054 -82.348103 27.913101
190055 -82.34631 27.907789
190186 -82.345846 27.906925
190230 -82.345638 27.906541
190228 -82.344758 27.904849
190183 -82.343686 27.902829
190227 -82.345974 27.898157
190290 -82.347094 27.894494
190254 -82.347046 27.892654
190253 -82.3473 27.871693
190255 -82.347206 27.867918
190018 -82.347142 27.864351
190019 -82.347078 27.858319
190328 -82.347014 27.857199
190400 -82.347014 27.856415
190399 -82.346918 27.853583
190411 -82.346758 27.852127
190571 -82.346726 27.851871
190570 -82.346678 27.850351
190569 -82.347638 27.844047
196787 -82.35047 27.835183
196786 -82.352486 27.824672
196792 -82.352582 27.822944
162991 -82.352582 27.821824
162990 -82.352419 27.812804
162989 -82.355913 27.797048
163013 -82.357399 27.792224
163027 -82.357727 27.791047
163014 -82.358576 27.788008
163015 -82.384921 27.734933
163269 -82.384968 27.730962
163270 -82.385014 27.726547
163730 -82.385126 27.715233
163729 -82.385255 27.713201
206477 -82.385391 27.712795
206479 -82.385656 27.711816
206957 -82.389141 27.706274
206934 -82.39428 27.702517
206600 -82.398269 27.699775
206601 -82.402288 27.696971
206941 -82.405436 27.694766
206956 -82.410696 27.69126
163320 -82.431815 27.667096
163321 -82.432345 27.666302
197674 -82.432746 27.6657
206999 -82.434681 27.662821
207001 -82.438648 27.657194
207002 -82.443775 27.651206
207004 -82.456191 27.645896
269903 -82.461341 27.642397
269904 -82.47818 27.623585
271134 -82.481787 27.621099
271133 -82.482301 27.620789
271132 -82.484253 27.619928
270438 -82.499459 27.605032
270439 -82.502548 27.602657
270436 -82.504048 27.601444
270440 -82.505635 27.599767
270450 -82.513904 27.588788
270485 -82.513835 27.586023
270488 -82.51383 27.585655
270489 -82.513822 27.585011
270496 -82.513797 27.583052
270133 -82.513796 27.582938
270472 -82.513757 27.579844
270473 -82.513738 27.575715
270498 -82.513742 27.574178
270506 -82.513742 27.573884
270507 -82.513756 27.568483
270504 -82.51103 27.562814
280915 -82.510818 27.556714
270918 -82.511018 27.546815
280917 -82.511118 27.539515
281009 -82.510418 27.531315
281071 -82.509418 27.529715
281078 -82.509118 27.529115
281082 -82.509018 27.528915
281084 -82.508866 27.528671
281171 -82.508518 27.528115
281172 -82.505918 27.523016
281177 -82.504718 27.520816
281178 -82.504418 27.520216
271468 -82.498212 27.511152
271469 -82.492099 27.508141
271470 -82.491299 27.507834
271472 -82.484258 27.506188
271471 -82.48148 27.504952
271473 -82.480919 27.504546
271474 -82.480063 27.503379
271475 -82.479427 27.502415
271476 -82.478443 27.500317
277061 -82.473417 27.494317
277085 -82.472517 27.492517
277095 -82.472317 27.492117
277096 -82.471917 27.491417
277099 -82.471817 27.491017
277100 -82.470417 27.488017
277109 -82.459317 27.463618
277141 -82.459217 27.457018
277149 -82.459217 27.445019
277153 -82.459217 27.442919
279000 -82.459217 27.441319
279003 -82.459217 27.438819
279007 -82.459217 27.41782
279010 -82.458017 27.41352
279012 -82.457817 27.41302
279016 -82.457717 27.41272
279017 -82.457617 27.41232
279018 -82.452717 27.396021
279028 -82.451317 27.391421
279033 -82.450017 27.388421
593595 -82.447407 27.38572
596978 -82.445942 27.360872
596982 -82.447269 27.344161
597000 -82.447315 27.340689
600922 -82.447361 27.338191
600923 -82.447468 27.33721
600927 -82.447514 27.335059
600929 -82.44778 27.326872
600928 -82.447803 27.326168
600979 -82.447843 27.324698
601052 -82.447834 27.309314
601053 -82.447818 27.308677
601060 -82.447773 27.30685
601061 -82.447727 27.30153
601086 -82.447773 27.298791
601085 -82.447834 27.298001
601084 -82.447773 27.295933
601281 -82.447971 27.283806
601292 -82.44817 27.273142
601387 -82.448704 27.270113
601392 -82.448765 27.269586
601393 -82.448811 27.269098
601394 -82.448917 27.26724
602318 -82.444753 27.197995
602319 -82.442403 27.189259
602322 -82.428547 27.168001
604452 -82.42371 27.155458
603523 -82.41724 27.149447
603522 -82.410047 27.138703
603571 -82.409458 27.137496
603570 -82.40832 27.136378
604511 -82.406811 27.134878
603578 -82.405765 27.133655
603579 -82.40089 27.127953
605036 -82.399507 27.126245
605042 -82.39571 27.122768
605043 -82.391239 27.116627
605053 -82.386997 27.112175
605064 -82.384846 27.110786
605070 -82.384693 27.110725
605134 -82.382923 27.109749
588320 -82.374899 27.108914
587624 -82.368317 27.109838
588321 -82.363159 27.109903
587629 -82.360047 27.109956
588324 -82.3517 27.110165
588368 -82.349187 27.110305
588369 -82.343767 27.11074
588416 -82.33947 27.111323
588327 -82.338901 27.111399
587621 -82.335469 27.111758
587622 -82.320961 27.110867
588326 -82.314822 27.108744
588333 -82.308123 27.106445
588332 -82.289334 27.10175
588338 -82.285603 27.100667
588360 -82.282611 27.100249
587673 -82.273081 27.100073
588362 -82.271363 27.10007
588363 -82.270696 27.100067
588364 -82.25452 27.099933
587678 -82.250124 27.09991
588365 -82.249814 27.099909
591285 -82.239852 27.099646
591286 -82.232048 27.099576
591287 -82.223435 27.099499
591288 -82.209376 27.099374
591290 -82.206014 27.099384
591292 -82.203982 27.09939
591312 -82.202706 27.099394
591313 -82.201539 27.099397
591317 -82.199683 27.099403
591293 -82.19429 27.099422
591294 -82.180439 27.099467
591295 -82.162103 27.099526
591296 -82.15861 27.099538
591297 -82.155752 27.099547
591304 -82.155386 27.099548
592183 -82.149857 27.099567
591298 -82.127161 27.095418
591299 -82.107451 27.07998
592572 -82.103441 27.076547
592606 -82.094191 27.068566
592627 -82.088119 27.063328
592624 -82.085016 27.061691
592623 -82.083267 27.06191
608239 -82.07629 27.055129
608240 -82.070326 27.048553
608241 -82.068294 27.046076
608242 -82.067904 27.045615
593096 -82.0678 27.045492
608243 -82.067594 27.045247
608244 -82.060611 27.038394
121802 -82.057476 27.03429
121061 -82.056538 27.033182
83180 -82.055686 27.032174
83166 -82.049755 27.023004
83165 -82.048123 27.020279
83162 -82.047998 27.019985
83161 -82.046623 27.017521
83179 -82.046315 27.016969
95058 -82.044749 27.01427
95057 -82.044193 27.013324
83296 -82.042801 27.010956
83295 -82.038185 27.003824
83143 -82.037359 27.002714
83142 -82.035588 27.000336
93852 -82.03477 26.998991
93853 -82.033668 26.997178
93851 -82.030269 26.991588
91511 -82.029126 26.989574
91510 -82.02824 26.988274
93869 -82.025171 26.983113
93867 -82.023396 26.980128
93870 -82.021759 26.976444
93871 -82.020521 26.971517
93872 -82.020492 26.970886
93973 -82.020801 26.967958
93974 -82.020848 26.966161
93975 -82.021247 26.95102
92543 -82.021048 26.948505
93976 -82.019723 26.944963
93977 -82.019589 26.944622
93978 -82.019446 26.944255
92595 -82.019391 26.944115
92596 -82.019183 26.943583
93679 -82.018961 26.943013
94092 -82.018893 26.942698
94093 -82.018855 26.942521
94090 -82.018585 26.941257
94091 -82.018485 26.940786
94094 -82.018332 26.940067
94096 -82.017873 26.937916
94097 -82.017411 26.935746
94098 -82.017081 26.934195
92794 -82.016994 26.933788
94100 -82.01654 26.931929
94101 -82.015789 26.929006
94102 -82.015159 26.926551
93681 -82.015093 26.926295
94103 -82.014556 26.924201
94104 -82.012598 26.917275
94121 -82.012063 26.915232
94122 -82.011468 26.912958
94123 -82.010161 26.907963
94126 -82.005439 26.898199
94124 -82.002092 26.894843
84560 -81.99981 26.89203
84561 -81.998235 26.890487
84562 -81.992227 26.884685
84564 -81.984446 26.877172
84566 -81.983794 26.876542
84567 -81.98318 26.875979
84568 -81.981854 26.874801
85781 -81.971996 26.861313
85282 -81.971423 26.858186
85777 -81.970805 26.854812
85778 -81.967627 26.84586
84534 -81.966997 26.844976
84532 -81.926693 26.810562
84531 -81.925291 26.809741
84530 -81.921695 26.807635
96785 -81.892944 26.779416
96800 -81.881007 26.769864
256689 -81.863478 26.750553
265432 -81.8624 26.749616
256715 -81.856403 26.744382
256714 -81.854271 26.742521
256734 -81.851279 26.739929
256737 -81.850655 26.739561
256740 -81.83571 26.726986
256782 -81.82859 26.723802
256792 -81.826206 26.72313
258731 -81.822049 26.722174
258757 -81.81939 26.721754
258758 -81.813198 26.716666
260091 -81.812254 26.715066
260094 -81.811422 26.713658
260105 -81.810306 26.712346
260106 -81.801807 26.702548
263481 -81.800638 26.700603
260219 -81.800302 26.699323
260220 -81.79995 26.698379
260221 -81.799902 26.698139
260222 -81.79971 26.697083
260223 -81.79963 26.696603
260224 -81.799486 26.695275
260225 -81.798902 26.687647
260284 -81.798846 26.686203
260285 -81.798814 26.684092
260288 -81.798846 26.683068
260289 -81.798846 26.68246
260290 -81.798814 26.681676
260308 -81.798833 26.680141
265437 -81.798862 26.677724
260637 -81.799598 26.67086
260571 -81.799683 26.670359
260570 -81.800206 26.662549
260580 -81.80035 26.658477
260581 -81.800206 26.656149
260585 -81.800286 26.654845
260586 -81.80035 26.653661
241556 -81.80048 26.645285
241557 -81.800829 26.641688
260625 -81.801278 26.63707
260621 -81.801506 26.63445
260623 -81.800734 26.634174
260628 -81.800478 26.63411
260629 -81.799906 26.63395
260630 -81.79851 26.63347
260631 -81.795607 26.632586
260632 -81.794582 26.632274
260633 -81.787206 26.62995
260687 -81.783506 26.62885
260691 -81.78179 26.627614
260692 -81.780766 26.626622
260694 -81.773677 26.620478
263289 -81.772619 26.619561
241594 -81.769668 26.617003
241595 -81.763964 26.612058
263347 -81.763453 26.611615
263348 -81.762509 26.610799
263369 -81.759165 26.607903
263373 -81.756669 26.605807
263374 -81.750525 26.600511
263389 -81.741598 26.592907
265574 -81.740941 26.59235
238408 -81.737776 26.590141
238409 -81.728631 26.5861
238386 -81.727372 26.585544
238387 -81.722955 26.583592
238481 -81.717422 26.581147
237768 -81.712797 26.579103
237916 -81.712525 26.578983
237917 -81.711959 26.578733
237920 -81.710295 26.577997
237918 -81.70828 26.577106
237922 -81.701708 26.574201
264241 -81.697695 26.572427
261856 -81.696074 26.571711
237957 -81.692216 26.570007
237958 -81.68104 26.565068
237961 -81.680211 26.564685
237963 -81.678984 26.564119
237821 -81.677913 26.563624
237923 -81.67743 26.563401
237924 -81.670036 26.560595
237778 -81.661864 26.557615
267676 -81.657166 26.555828
267703 -81.655679 26.55536
267702 -81.654381 26.554896
267757 -81.651812 26.55395
265171 -81.647353 26.552324
265170 -81.646516 26.552019
265605 -81.644291 26.550423
238614 -81.641464 26.548344
238613 -81.636729 26.5444
238615 -81.635653 26.542271
265229 -81.625697 26.53389
239520 -81.62084 26.532651
239519 -81.616605 26.531574
239523 -81.612316 26.530538
239521 -81.605132 26.528803
239526 -81.60284 26.528162
239524 -81.588177 26.524358
239528 -81.580857 26.522444
239527 -81.580197 26.522272
265227 -81.579837 26.522192
239643 -81.579608 26.522141
234339 -81.573102 26.520685
241269 -81.567476 26.519241
134864 -81.56382 26.518296
134863 -81.547924 26.514223
134867 -81.544969 26.513454
110109 -81.544483 26.513328
110097 -81.536023 26.511122
110095 -81.531101 26.50984
106554 -81.517592 26.506442
110098 -81.508111 26.504076
115377 -81.495039 26.500731
107145 -81.493935 26.50046
106568 -81.492508 26.500353
106567 -81.48221 26.497811
106573 -81.46638 26.493527
114729 -81.461519 26.492329
106577 -81.452472 26.489994
106576 -81.450705 26.489538
106581 -81.434573 26.48571
106588 -81.434318 26.474472
106597 -81.434191 26.470091
106599 -81.434147 26.463707
106598 -81.43414 26.462569
107227 -81.433935 26.449659
106617 -81.433914 26.448313
106616 -81.433834 26.442892
106612 -81.43386 26.441699
106625 -81.433857 26.441532
106624 -81.433834 26.439979
106657 -81.433833 26.439864
106656 -81.433809 26.437754
106698 -81.433809 26.434612
106736 -81.433809 26.432778
106792 -81.433784 26.42998
106819 -81.433733 26.428971
106837 -81.433733 26.428008
106842 -81.433726 26.427754
106858 -81.433707 26.427114
106872 -81.433707 26.426219
106788 -81.433677 26.42537
106911 -81.433656 26.424797
106919 -81.433631 26.424315
106960 -81.433529 26.421816
106964 -81.433504 26.421655
107009 -81.428843 26.418283
107004 -81.427416 26.418306
107006 -81.425353 26.418352
107003 -81.423341 26.418375
106997 -81.422373 26.418443
106998 -81.422093 26.41842
106995 -81.421355 26.418443
106996 -81.420718 26.418443
106990 -81.420412 26.418489
106991 -81.419215 26.418489
106986 -81.418145 26.418512
106987 -81.417381 26.418535
106988 -81.41643 26.418539
107214 -81.414764 26.418548
107215 -81.413408 26.418555
106994 -81.413051 26.418557
106992 -81.411854 26.418488
106999 -81.410937 26.418442
107185 -81.410757 26.418428
107008 -81.410596 26.418416
107007 -81.410046 26.418373
107029 -81.40802 26.417634
107028 -81.406226 26.416331
117678 -81.404827 26.415254
117677 -81.403582 26.414195
107183 -81.402204 26.413022
107072 -81.401223 26.412187
107071 -81.400674 26.41172
107102 -81.397542 26.408852
107120 -81.395738 26.407243
107118 -81.392781 26.404608
107126 -81.391508 26.4033
114804 -81.38942 26.401577
114813 -81.388842 26.401056
114714 -81.387992 26.40029
107372 -81.384715 26.397333
107371 -81.36508 26.379743
107374 -81.364698 26.379262
107418 -81.353613 26.369283
107417 -81.349802 26.365851
108406 -81.344552 26.360413
108411 -81.344513 26.360151
108410 -81.343403 26.34374
108449 -81.34299 26.324521
108451 -81.34276 26.317296
108456 -81.342657 26.313351
108462 -81.342272 26.303031
108682 -81.342213 26.299469
108476 -81.342099 26.292605
108475 -81.342065 26.290554
108684 -81.342056 26.290248
108485 -81.342012 26.288624
108484 -81.34186 26.282964
108699 -81.341683 26.274132
108497 -81.341585 26.269174
108496 -81.341577 26.268767
108706 -81.341578 26.268052
109294 -81.341585 26.265496
109293 -81.344641 26.21785
109306 -81.345805 26.200534
109310 -81.345497 26.188401
109325 -81.345136 26.171751
109328 -81.345058 26.165145
115881 -81.344854 26.156604
109374 -81.344833 26.155709
109373 -81.344829 26.155532
109340 -81.344818 26.155047
109338 -81.344802 26.154367
109339 -81.344224 26.154371
109377 -81.343919 26.154374
109335 -81.266325 26.155555
109337 -81.265704 26.155564
109375 -81.170392 26.166867
109441 -81.086405 26.168066
109482 -81.084887 26.168082
109480 -81.081888 26.168128
109481 -81.07706 26.168224
106171 -81.07341 26.168278
109479 -81.072531 26.168248
109497 -81.018476 26.169296
109477 -81.011406 26.16952
106208 -81.003132 26.16968
104449 -80.99979 26.169561
104444 -80.894968 26.172182
104446 -80.894302 26.172193
104442 -80.89357 26.172205
104450 -80.879307 26.17239
27327 -80.879139 26.172387
27328 -80.874786 26.172427
27337 -80.856536 26.170416
27339 -80.828333 26.166135
27331 -80.827865 26.166064
27340 -80.795765 26.161155
27342 -80.782544 26.159127
27341 -80.766717 26.156699
27380 -80.639768 26.146127
27379 -80.63916 26.146127
27376 -80.636205 26.146123
27375 -80.6328 26.14612
27395 -80.592091 26.146142
27404 -80.589153 26.146132
27402 -80.556496 26.146015
27399 -80.540361 26.145955
27394 -80.524364 26.145944
27393 -80.499777 26.145906
32920 -80.461251 26.145875
67188 -80.460292 26.145874
32923 -80.446875 26.145863
32924 -80.446575 26.145863
32925 -80.441875 26.145763
32931 -80.440775 26.145463
32935 -80.427936 26.142195
32941 -80.425637 26.14166
32942 -80.422995 26.141052
32943 -80.421698 26.140701
32944 -80.416949 26.139475
32953 -80.414398 26.138884
32965 -80.404458 26.13647
32975 -80.389764 26.132918
32971 -80.386651 26.132175
32970 -80.38084 26.130836
33372 -80.373241 26.129141
33456 -80.369766 26.128369
33457 -80.368191 26.127991
33462 -80.362265 26.126597
33467 -80.360873 26.126264
33472 -80.356173 26.125064
33519 -80.355879 26.12499
27538 -80.352407 26.124113
27539 -80.352175 26.124054
33532 -80.346273 26.122564
33533 -80.342853 26.121934
33540 -80.342573 26.121864
33546 -80.342373 26.121864
33548 -80.330172 26.118764
34028 -80.329972 26.118764
34030 -80.324872 26.117564
34077 -80.321972 26.116964
34098 -80.315972 26.115664
34177 -80.314372 26.115264
34188 -80.313972 26.115064
34191 -80.313772 26.115064
34194 -80.309772 26.114164
34212 -80.304872 26.112864
27613 -80.298072 26.111264
35608 -80.288184 26.108841
35607 -80.287871 26.108764
35707 -80.282171 26.107264
43543 -80.268971 26.104064
43551 -80.265571 26.103265
43596 -80.263371 26.102665
43652 -80.255371 26.100665
43994 -80.253571 26.100165
44001 -80.25027 26.099465
44132 -80.24427 26.098065
44159 -80.23467 26.095765
44303 -80.23207 26.095065
44310 -80.22997 26.094465
45873 -80.22847 26.094165
45881 -80.22667 26.093865
45896 -80.22497 26.093365
45904 -80.22307 26.092865
45938 -80.22137 26.092565
45940 -80.219469 26.091965
45942 -80.216969 26.091365
46084 -80.216369 26.091265
46089 -80.216169 26.086165
46419 -80.216069 26.084665
46422 -80.216069 26.084365
46423 -80.215969 26.083465
46428 -80.215969 26.082165
46429 -80.215369 26.066066
46476 -80.215469 26.065766
46474 -80.215469 26.065466
46478 -80.215376 26.062537
46477 -80.214969 26.054866
47340 -80.214969 26.054266
47341 -80.214969 26.053566
47342 -80.214869 26.050566
47352 -80.214769 26.046467
47448 -80.214768 26.046447
70894 -80.214465 26.042999
47500 -80.213969 26.039367
47509 -80.213913 26.038732
47527 -80.213669 26.035967
47528 -80.213655 26.035687
47874 -80.213469 26.032067
47876 -80.213272 26.024767
47904 -80.213269 26.024667
47907 -80.213169 26.021967
73660 -80.213169 26.021067
73661 -80.213069 26.020268
73662 -80.213069 26.020218
73663 -80.213069 26.019668
73664 -80.213057 26.019568
73665 -80.21299 26.019036
73667 -80.212969 26.018868
73668 -80.21306 26.018233
73666 -80.213069 26.018168
47983 -80.212969 26.017568
48020 -80.213063 26.016819
73669 -80.21299 26.016136
73670 -80.212965 26.015918
73674 -80.212869 26.014568
73671 -80.212869 26.014468
73672 -80.212869 26.013768
73673 -80.212904 26.013459
73675 -80.212969 26.013068
73676 -80.21299 26.012898
73677 -80.213057 26.012368
73678 -80.213069 26.012268
73679 -80.213069 26.011848
73680 -80.213269 26.010768
73681 -80.213287 26.01061
48087 -80.213369 26.009868
58245 -80.213769 26.008468
58234 -80.214369 26.006868
58235 -80.214769 26.006268
58239 -80.215069 26.005768
58240 -80.215269 26.005168
58241 -80.21567 26.004468
58242 -80.217058 26.002568
73686 -80.217775 26.001721
58221 -80.21817 26.001168
58222 -80.218267 26.001082
68268 -80.219138 26.000308
68269 -80.22037 25.999088
59657 -80.22047 25.998968
59658 -80.22221 25.99729
68318 -80.22327 25.996268
73688 -80.22377 25.995768
59695 -80.22447 25.995068
59688 -80.22717 25.991669
59615 -80.23017 25.981769
59618 -80.22987 25.976069
59951 -80.22977 25.972392
60011 -80.22977 25.972269
323758 -80.23003 25.971723
315948 -80.230022 25.971382
314154 -80.230117 25.961898
314153 -80.23007 25.96007
314321 -80.22987 25.95567
315198 -80.22987 25.95547
314161 -80.229449 25.951851
314160 -80.22937 25.95117
315392 -80.22717 25.94837
315393 -80.22467 25.94527
315370 -80.22157 25.94157
316401 -80.21537 25.933871
316400 -80.21257 25.931871
316399 -80.21007 25.930771
316398 -80.20917 25.930571
316927 -80.20947 25.930271
316928 -80.21037 25.929471
316930 -80.21077 25.929171
316931 -80.21157 25.928571
316413 -80.21207 25.928171
315799 -80.21177 25.925971
315798 -80.21177 25.925471
316863 -80.21197 25.924771
316859 -80.21207 25.920971
316858 -80.211907 25.918054
316860 -80.211828 25.917083
316862 -80.211812 25.916886
316819 -80.21177 25.916371
316818 -80.21187 25.915971
316820 -80.21187 25.915471
316869 -80.21187 25.914671
316970 -80.21187 25.913759
316909 -80.21187 25.912571
316969 -80.21137 25.912671
316852 -80.21057 25.912671
317055 -80.21037 25.910072
317045 -80.210274 25.907822
316941 -80.21017 25.905372
316942 -80.21007 25.901672
318755 -80.20997 25.899472
318772 -80.20997 25.897972
318776 -80.20977 25.895372
318775 -80.20987 25.894472
318786 -80.209784 25.893701
318785 -80.209673 25.892699
318784 -80.20957 25.891772
318783 -80.209538 25.890907
318782 -80.20947 25.889072
318885 -80.20937 25.886372
318891 -80.20937 25.886272
318890 -80.20937 25.885472
318903 -80.20937 25.885272
318899 -80.20937 25.884499
318897 -80.20937 25.883572
318927 -80.20917 25.881473
318936 -80.209158 25.881373
318935 -80.209144 25.881258
318937 -80.209083 25.880773
318931 -80.20907 25.880673
318943 -80.20907 25.879973
321784 -80.20897 25.879073
321788 -80.208872 25.878194
319057 -80.208772 25.877293
319055 -80.20867 25.876373
321599 -80.208587 25.875373
321598 -80.20852 25.874573
321602 -80.208478 25.874073
312942 -80.20842 25.873373
312941 -80.20837 25.872773
321605 -80.208278 25.871673
312947 -80.208217 25.870944
312946 -80.208211 25.870873
301902 -80.20817 25.870373
301901 -80.20817 25.868973
301922 -80.20807 25.867573
321609 -80.208021 25.866787
321611 -80.207983 25.866183
321613 -80.207937 25.865452
321614 -80.207932 25.865373
301929 -80.207895 25.864773
301928 -80.207888 25.864667
301930 -80.20787 25.864373
302007 -80.20777 25.861673
302006 -80.20777 25.860373
302005 -80.20767 25.859473
302008 -80.207574 25.858066
302009 -80.20767 25.856973
301995 -80.20757 25.855273
301994 -80.20747 25.854374
301996 -80.20747 25.853974
302002 -80.20747 25.853574
302003 -80.20727 25.850474
302903 -80.20717 25.848774
302931 -80.20717 25.847374
302944 -80.20707 25.846974
302943 -80.20657 25.845074
302960 -80.20627 25.843274
302953 -80.20627 25.842531
302954 -80.20627 25.842517
302949 -80.20627 25.841874
303037 -80.20617 25.841274
303040 -80.20617 25.840674
303074 -80.20617 25.839474
303076 -80.20617 25.838274
303077 -80.20617 25.837374
303085 -80.206173 25.835876
303084 -80.20597 25.834674
303087 -80.20597 25.834274
303094 -80.205952 25.834074
303093 -80.20587 25.833174
303130 -80.20587 25.832174
303128 -80.20577 25.829574
303127 -80.20617 25.828474
303525 -80.20647 25.824875
303538 -80.20637 25.823975
321621 -80.20637 25.822998
303536 -80.206357 25.82219
303535 -80.20607 25.818075
303565 -80.206052 25.817475
303600 -80.206076 25.814926
303599 -80.20607 25.814775
303598 -80.20607 25.814175
303597 -80.20597 25.813375
303710 -80.20597 25.812575
303709 -80.20597 25.812275
303706 -80.20607 25.811975
303705 -80.20597 25.810575
303733 -80.20577 25.809475
303769 -80.20587 25.808975
303765 -80.20577 25.807575
303759 -80.20577 25.806275
303754 -80.20577 25.803475
303782 -80.20557 25.802475
307980 -80.20557 25.801729
307979 -80.20557 25.801135
307978 -80.20557 25.799575
307977 -80.20557 25.798876
307955 -80.20557 25.797776
307950 -80.20547 25.796876
308013 -80.20557 25.795176
308018 -80.20547 25.792676
308020 -80.20547 25.791376
308030 -80.20507 25.789676
308031 -80.20477 25.788676
308028 -80.20607 25.788676
308029 -80.20687 25.788576
308082 -80.20797 25.788476
308081 -80.208633 25.788175
308078 -80.20907 25.787976
308077 -80.20915 25.787936
308067 -80.20987 25.787576
308068 -80.210282 25.787329
307833 -80.21087 25.786976
307835 -80.211338 25.786772
322007 -80.211835 25.786556
322003 -80.212157 25.786416
322002 -80.212892 25.786097
308052 -80.21317 25.785976
308051 -80.21387 25.785676
308050 -80.21467 25.785176
307846 -80.216308 25.784572
307825 -80.21637 25.784576
307750 -80.21757 25.783976
307752 -80.21897 25.785476
307748 -80.22067 25.786076
306817 -80.22297 25.786776
307739 -80.22297 25.787276
307740 -80.22307 25.787976


==> explicit_via_paths_Tampa_to_Miami_time_3.txt <==
node_id x y
179640 -82.464716 27.970598
179641 -82.464716 27.968698
179638 -82.464716 27.968198
179637 -82.464816 27.967098
179655 -82.463516 27.967098
179746 -82.462316 27.967098
179747 -82.460816 27.967098
179750 -82.459616 27.967098
179761 -82.458316 27.967098
179762 -82.457216 27.967098
179765 -82.456616 27.967098
180579 -82.455416 27.967098
180577 -82.454416 27.967098
180578 -82.454016 27.967098
180581 -82.453716 27.967098
180589 -82.453416 27.967098
180712 -82.453216 27.966498
180715 -82.452118 27.965776
180713 -82.451216 27.965498
180724 -82.449316 27.965298
197726 -82.449126 27.965303
180739 -82.447316 27.965349
180732 -82.445416 27.965398
180730 -82.444216 27.965398
181281 -82.442816 27.965298
181286 -82.439262 27.965369
181284 -82.437816 27.965398
181381 -82.435416 27.965398
181386 -82.434616 27.965298
181161 -82.434616 27.964898
181382 -82.434516 27.964299
181383 -82.434516 27.963599
181399 -82.434416 27.962799
181400 -82.434516 27.962199
181405 -82.434516 27.961499
181406 -82.434516 27.960599
181436 -82.434516 27.959999
181437 -82.434516 27.95986
181444 -82.434516 27.959299
181443 -82.434516 27.959099
181442 -82.434416 27.958499
181445 -82.434516 27.957699
181446 -82.434416 27.957099
181434 -82.434416 27.956399
181433 -82.434416 27.956199
181373 -82.434516 27.953999
181372 -82.434536 27.953275
181447 -82.43452 27.952891
179409 -82.433992 27.952491
179407 -82.43244 27.952075
185093 -82.430516 27.95197
185095 -82.428504 27.952107
185096 -82.426376 27.952571
187281 -82.426104 27.952644
187280 -82.424888 27.952971
187367 -82.4222 27.954027
187366 -82.416872 27.954475
189272 -82.415031 27.954283
189270 -82.414087 27.953723
189269 -82.412999 27.953371
187861 -82.401591 27.950251
187858 -82.397447 27.950299
187857 -82.393399 27.950283
189400 -82.385271 27.950971
174656 -82.373255 27.950539
174657 -82.371911 27.950443
189529 -82.371415 27.950099
189758 -82.368915 27.950044
189757 -82.368916 27.951149
188951 -82.368915 27.952599
188950 -82.367367 27.952523
188949 -82.366503 27.952491
188948 -82.365383 27.952395
188946 -82.362183 27.951052
188947 -82.354114 27.9498
188983 -82.350214 27.9501
188984 -82.347323 27.950199
189991 -82.346077 27.949739
189988 -82.345162 27.949423
189987 -82.340725 27.947185
189986 -82.335114 27.9442
190058 -82.331894 27.942828
190057 -82.331238 27.942556
190171 -82.329926 27.942028
190173 -82.32927 27.94174
190172 -82.328614 27.9415
192977 -82.327614 27.9411
192976 -82.326714 27.9407
193009 -82.324381 27.939771
193008 -82.322614 27.9391
193020 -82.318614 27.938
193019 -82.31442 27.937898
193018 -82.310416 27.937897
193061 -82.30914 27.937897
193060 -82.306214 27.937896
193101 -82.304214 27.937802
193132 -82.302054 27.937801
193115 -82.300713 27.9378
193113 -82.298613 27.9378
193225 -82.296313 27.9378
193190 -82.294113 27.9378
193189 -82.292413 27.9378
193195 -82.291014 27.9378
193192 -82.289912 27.9378
193253 -82.288415 27.9378
193412 -82.287113 27.9378
193414 -82.286013 27.9378
193422 -82.284413 27.937801
193421 -82.283797 27.937801
193425 -82.282113 27.937801
193431 -82.281613 27.937801
193439 -82.279714 27.937801
193449 -82.277713 27.9378
194289 -82.275714 27.9378
194295 -82.274513 27.9378
194296 -82.273514 27.9378
194302 -82.271613 27.937801
194136 -82.269413 27.937801
193435 -82.261113 27.937901
193433 -82.260162 27.937933
194328 -82.258713 27.937981
194329 -82.258113 27.937981
194334 -82.252812 27.937981
194381 -82.251213 27.937981
194379 -82.250011 27.937981
194455 -82.249712 27.937981
194456 -82.244513 27.937988
194671 -82.241012 27.938001
194672 -82.240212 27.938001
194673 -82.239812 27.938001
194674 -82.238412 27.938101
194675 -82.238212 27.938101
194677 -82.236411 27.938101
194715 -82.235112 27.938101
194714 -82.234612 27.938101
194712 -82.233357 27.938101
194713 -82.233112 27.938101
192993 -82.232112 27.938101
192992 -82.230512 27.938101
192989 -82.229511 27.938102
192987 -82.228692 27.938101
192985 -82.228012 27.938101
194753 -82.225365 27.938101
194752 -82.223564 27.93805
194751 -82.222155 27.938009
194750 -82.219524 27.937933
194837 -82.214081 27.937933
194838 -82.210547 27.937933
194858 -82.210211 27.937933
194859 -82.202851 27.937932
195491 -82.195397 27.937933
195492 -82.1937 27.937933
196366 -82.18989 27.937933
196367 -82.189217 27.937933
196368 -82.187282 27.937934
196369 -82.186627 27.937934
196370 -82.184115 27.937842
196376 -82.182722 27.937841
195545 -82.174912 27.937837
195544 -82.170466 27.937837
196218 -82.166211 27.937789
197745 -82.161859 27.93779
197747 -82.157922 27.937792
197748 -82.153456 27.937794
196641 -82.152101 27.937794
196639 -82.147631 27.937795
167683 -82.133198 27.937806
167682 -82.121309 27.937799
197447 -82.111638 27.937794
167238 -82.110337 27.937794
167237 -82.108899 27.937878
166398 -82.108161 27.937921
166399 -82.108033 27.937917
167278 -82.09123 27.937918
167277 -82.088624 27.936894
167466 -82.086678 27.935669
167465 -82.082288 27.932654
167464 -82.080223 27.931115
167460 -82.079841 27.930846
167474 -82.078704 27.930062
167473 -82.07488 27.927854
167438 -82.072897 27.927149
167439 -82.071338 27.927148
167441 -82.069808 27.927149
167442 -82.064129 27.927149
164291 -82.056054 27.92711
164290 -82.055303 27.92711
563185 -82.051503 27.927326
563288 -82.046751 27.927406
563291 -82.038575 27.92747
563295 -82.037775 27.927406
563298 -82.030207 27.923566
563306 -82.02755 27.921134
563316 -82.02619 27.919902
563318 -82.02587 27.919598
563319 -82.025614 27.919342
563322 -82.024286 27.918159
563332 -82.02307 27.917039
563346 -82.022414 27.916447
563348 -82.022014 27.916047
563744 -82.020254 27.914495
563746 -82.01835 27.912767
563757 -82.014158 27.908927
563783 -82.01283 27.907663
563784 -82.009139 27.904688
545944 -81.998446 27.897999
545847 -81.998046 27.897679
545946 -81.997806 27.897551
545948 -81.994481 27.895352
545956 -81.992078 27.894751
545957 -81.990958 27.894751
545967 -81.990621 27.89475
546012 -81.99045 27.894749
546013 -81.986446 27.894735
546016 -81.982439 27.894705
565342 -81.98211 27.894703
565341 -81.981999 27.894714
546018 -81.98193 27.894721
546017 -81.98179 27.894735
546022 -81.981374 27.894751
546011 -81.980862 27.894735
546030 -81.980478 27.894738
546025 -81.97843 27.894751
546029 -81.977726 27.894735
546083 -81.977118 27.894799
546084 -81.976382 27.894767
546087 -81.97611 27.894767
546099 -81.975646 27.894799
546102 -81.975022 27.894799
546101 -81.97459 27.894799
546106 -81.974414 27.894783
546105 -81.97427 27.894783
546123 -81.97363 27.894783
546125 -81.972718 27.894799
546126 -81.971966 27.894799
546130 -81.969934 27.894831
546430 -81.969742 27.894831
546431 -81.967934 27.894815
546433 -81.967309 27.894831
546446 -81.966653 27.894863
546450 -81.965501 27.894863
546456 -81.964317 27.894879
546493 -81.963261 27.894863
546494 -81.962205 27.894815
546498 -81.961213 27.894719
546507 -81.957405 27.894351
546513 -81.957245 27.894319
546527 -81.950886 27.894324
566647 -81.945119 27.894329
546530 -81.924525 27.894367
546533 -81.919933 27.894335
550675 -81.914221 27.895439
550676 -81.887516 27.898143
550678 -81.8799 27.897727
550683 -81.876636 27.897471
550684 -81.867068 27.896879
550830 -81.862619 27.896689
550847 -81.858652 27.896463
550850 -81.853276 27.896239
550926 -81.851836 27.896207
550918 -81.851781 27.896205
550919 -81.851324 27.896191
550965 -81.8479 27.896271
550971 -81.846636 27.896271
550978 -81.846412 27.896271
550992 -81.844956 27.896271
550996 -81.84414 27.896271
550994 -81.843148 27.896319
551246 -81.842317 27.896319
551249 -81.841436 27.896319
551257 -81.840556 27.896319
551258 -81.839772 27.896335
551276 -81.839052 27.896351
551280 -81.838364 27.896383
551287 -81.837612 27.896383
551290 -81.837131 27.896384
551291 -81.836123 27.896414
551349 -81.834843 27.896415
551353 -81.834363 27.896527
551357 -81.833403 27.896783
551371 -81.832955 27.896815
551372 -81.832155 27.896783
551377 -81.831435 27.896831
551378 -81.830763 27.896815
551543 -81.828523 27.896815
551554 -81.827643 27.896831
551575 -81.826475 27.896799
551576 -81.826235 27.896783
551535 -81.825787 27.897071
551541 -81.824827 27.897695
551592 -81.822347 27.898975
551595 -81.822091 27.899183
551594 -81.821467 27.899663
551602 -81.820443 27.900495
551600 -81.820123 27.900783
551599 -81.819707 27.901135
551601 -81.817563 27.902255
554510 -81.817275 27.902307
554512 -81.817211 27.902319
554513 -81.814221 27.903109
554380 -81.811451 27.903855
554378 -81.809211 27.904495
554381 -81.807595 27.904943
554403 -81.804475 27.905983
554410 -81.799906 27.907575
554413 -81.797819 27.908319
554414 -81.795131 27.909039
554409 -81.794459 27.909135
554489 -81.786427 27.909295
554495 -81.785695 27.909303
566498 -81.784209 27.90932
554496 -81.783611 27.909327
554497 -81.761434 27.909167
554576 -81.75201 27.910671
554582 -81.75041 27.911119
554585 -81.741498 27.91579
554695 -81.739642 27.916318
554691 -81.739418 27.91635
554694 -81.739098 27.916366
554696 -81.738362 27.916382
554697 -81.73217 27.916398
554698 -81.726441 27.916334
554716 -81.726208 27.916333
557942 -81.725688 27.91633
554717 -81.723577 27.916318
554706 -81.718073 27.916238
554709 -81.717161 27.916238
554728 -81.698393 27.913598
557938 -81.697321 27.91339
557939 -81.6634 27.90475
558012 -81.66316 27.904686
558013 -81.659288 27.90355
558040 -81.649272 27.900606
558078 -81.630935 27.90331
558117 -81.627911 27.903598
558120 -81.627383 27.90363
558060 -81.626903 27.903662
558062 -81.625847 27.903726
558069 -81.624503 27.903854
558128 -81.622135 27.904078
558071 -81.620343 27.904254
558072 -81.616455 27.904702
558057 -81.614839 27.904766
558075 -81.613207 27.904622
558076 -81.609367 27.903294
559044 -81.609047 27.90307
559046 -81.604495 27.899532
564853 -81.603647 27.898852
559047 -81.603511 27.89875
559048 -81.601911 27.898254
559050 -81.601479 27.898171
559054 -81.601175 27.898126
559055 -81.600759 27.898094
559057 -81.599895 27.898014
559059 -81.599095 27.89795
559071 -81.598615 27.897886
559087 -81.598336 27.897649
559088 -81.598038 27.897478
559089 -81.59774 27.897399
538189 -81.596248 27.897319
538177 -81.595808 27.897072
538187 -81.595591 27.896821
559097 -81.595031 27.896418
538191 -81.594562 27.896304
538192 -81.59391 27.89627
559136 -81.593254 27.896302
559137 -81.59187 27.895969
538164 -81.591862 27.895966
559139 -81.589878 27.894478
559144 -81.587702 27.89371
559250 -81.585718 27.893806
559254 -81.583702 27.893838
559263 -81.581622 27.89387
559277 -81.580438 27.893966
559276 -81.58015 27.893998
559278 -81.577558 27.893886
559283 -81.576918 27.893854
559293 -81.575382 27.893758
559295 -81.574454 27.893742
559338 -81.57335 27.893742
559341 -81.57231 27.893726
559343 -81.571206 27.893742
559350 -81.569222 27.893742
559349 -81.568822 27.893774
559370 -81.56703 27.893742
559368 -81.564918 27.893806
559378 -81.562662 27.893822
559576 -81.561128 27.893876
559572 -81.560374 27.893902
559578 -81.559431 27.893931
559575 -81.558294 27.893966
559579 -81.557488 27.893978
559565 -81.55615 27.893998
559591 -81.554592 27.894059
564857 -81.554174 27.894076
564854 -81.554063 27.89408
564855 -81.553516 27.894101
559592 -81.552886 27.894126
559593 -81.552054 27.894126
559621 -81.547829 27.894254
559623 -81.543365 27.894302
559627 -81.541845 27.894366
559626 -81.540629 27.89435
559640 -81.539423 27.894384
559641 -81.538933 27.894398
559642 -81.538165 27.894382
559652 -81.535925 27.894446
559737 -81.535509 27.894446
559738 -81.531329 27.89437
559742 -81.529349 27.894334
559751 -81.528453 27.894302
559752 -81.527717 27.894286
559753 -81.527285 27.894302
559754 -81.524297 27.894221
559755 -81.523093 27.894189
559764 -81.521557 27.894173
538287 -81.518933 27.894157
559821 -81.512478 27.894004
559822 -81.506564 27.894221
559818 -81.506244 27.894221
559825 -81.49842 27.894461
559828 -81.492084 27.894461
559829 -81.486068 27.894269
559830 -81.48322 27.893533
559834 -81.482004 27.893101
559835 -81.481562 27.893004
559845 -81.475844 27.890733
538244 -81.47533 27.890533
538245 -81.473828 27.889949
559852 -81.471588 27.889037
559884 -81.469476 27.888109
559886 -81.469173 27.88786
559888 -81.468916 27.887757
559889 -81.465572 27.886733
559892 -81.460659 27.885517
559895 -81.460387 27.885453
559899 -81.456627 27.884557
537594 -81.4564 27.884499
537595 -81.449091 27.882958
560017 -81.448355 27.882798
560019 -81.447379 27.882638
560020 -81.432163 27.880462
560027 -81.421187 27.878846
560029 -81.403312 27.875122
563949 -81.402194 27.874718
560070 -81.400722 27.874254
560071 -81.398002 27.87347
560076 -81.394946 27.872478
537655 -81.390066 27.870654
537654 -81.368016 27.852612
537657 -81.353022 27.838718
537656 -81.341412 27.828178
537658 -81.34069 27.827513
537659 -81.333518 27.820956
537760 -81.329022 27.816974
537759 -81.325342 27.813619
537857 -81.31953 27.808616
537856 -81.31567 27.806259
537876 -81.299296 27.805823
537883 -81.283772 27.805775
538272 -81.278191 27.805819
537885 -81.26993 27.805883
537884 -81.258397 27.805722
538444 -81.251069 27.805651
538529 -81.237385 27.8052
538472 -81.230968 27.805124
538471 -81.225583 27.805061
538523 -81.223041 27.805035
538475 -81.21893 27.804994
538474 -81.218724 27.804994
538526 -81.205486 27.804906
538525 -81.201993 27.804812
409208 -81.201638 27.804802
409207 -81.198688 27.804719
409177 -81.196973 27.80467
408560 -81.187469 27.804403
408559 -81.184535 27.804349
409211 -81.150492 27.789612
409210 -81.120973 27.77565
409277 -81.119758 27.775085
409276 -81.112917 27.77181
409279 -81.073396 27.75258
409352 -81.066901 27.749988
409354 -81.062396 27.748376
409353 -81.061256 27.747969
409357 -81.023348 27.733449
409358 -81.021416 27.732554
415785 -80.964932 27.719832
415787 -80.947436 27.716715
415795 -80.935363 27.715168
415793 -80.932749 27.711029
415797 -80.925201 27.708024
415800 -80.920138 27.706087
415799 -80.91603 27.704515
415807 -80.9074 27.701096
415811 -80.904308 27.699812
415818 -80.898461 27.697494
415828 -80.894855 27.696048
415832 -80.893232 27.695383
415834 -80.892073 27.694832
415839 -80.889189 27.693547
415851 -80.880446 27.688738
415850 -80.878759 27.687375
210965 -80.873484 27.683096
210964 -80.861531 27.681761
210967 -80.840756 27.681686
210966 -80.837756 27.681676
211145 -80.836087 27.68167
210971 -80.819934 27.679047
210970 -80.806975 27.67262
210974 -80.803447 27.670074
210975 -80.790263 27.658356
211024 -80.786427 27.654983
211019 -80.784136 27.653012
208047 -80.776168 27.645822
210980 -80.769617 27.641773
210981 -80.767119 27.641634
210982 -80.64343 27.640419
211441 -80.628672 27.640313
211966 -80.619952 27.640208
212461 -80.619768 27.640206
211969 -80.61553 27.640163
211968 -80.611353 27.64012
212462 -80.610963 27.640118
211973 -80.610676 27.640117
211972 -80.60713 27.640098
211982 -80.602977 27.640052
211981 -80.599096 27.640009
212464 -80.59889 27.640008
211990 -80.59475 27.639987
211989 -80.594616 27.639987
212465 -80.590487 27.63993
212467 -80.586639 27.639877
212468 -80.582217 27.639817
212000 -80.578283 27.639764
211999 -80.578009 27.63976
211998 -80.569384 27.639761
212472 -80.553117 27.639584
212010 -80.552573 27.639606
212009 -80.538872 27.639369
212011 -80.537147 27.639369
212015 -80.536883 27.639359
212014 -80.536555 27.639346
212017 -80.534495 27.639346
212018 -80.533079 27.639322
212021 -80.529011 27.639299
212024 -80.528726 27.639299
212022 -80.528393 27.639298
212025 -80.527051 27.639301
214961 -80.523826 27.63931
214792 -80.52286 27.639313
218248 -80.521535 27.639317
212086 -80.51933 27.639342
212007 -80.517811 27.639364
212033 -80.517558 27.638701
212032 -80.517374 27.638218
212039 -80.516988 27.637117
212088 -80.51568 27.626912
215532 -80.515562 27.624261
215531 -80.514653 27.617049
215381 -80.512877 27.613312
215379 -80.51239 27.61237
215535 -80.511196 27.609892
215534 -80.511053 27.609595
215579 -80.509858 27.607161
215577 -80.50933 27.606086
212521 -80.508811 27.605113
212522 -80.507542 27.602596
215582 -80.507396 27.602301
215590 -80.505602 27.598706
212175 -80.504502 27.596411
212174 -80.504068 27.595552
215426 -80.500434 27.588654
215529 -80.500163 27.587966
215530 -80.499776 27.587669
216873 -80.499708 27.587578
216872 -80.499466 27.587256
216948 -80.498072 27.584002
216947 -80.497651 27.583182
212002 -80.496206 27.58036
212001 -80.486791 27.565988
216977 -80.480387 27.558259
217026 -80.480261 27.558105
582211 -80.479687 27.557402
582901 -80.477494 27.554719
582906 -80.474278 27.550784
582916 -80.473342 27.54964
582917 -80.472575 27.548606
582924 -80.471041 27.546749
582926 -80.470346 27.545907
582927 -80.468417 27.54357
582930 -80.466339 27.541054
582933 -80.464474 27.538796
582886 -80.464389 27.538693
573871 -80.463847 27.538037
582936 -80.462013 27.53589
582890 -80.46019 27.533756
582889 -80.456154 27.528888
582941 -80.455956 27.528591
582687 -80.455749 27.52828
582686 -80.454842 27.526916
582698 -80.454276 27.525908
582757 -80.453468 27.524914
582756 -80.451189 27.521414
582950 -80.450901 27.520926
582959 -80.45055 27.520382
582831 -80.448096 27.515679
582829 -80.447717 27.514696
582961 -80.447414 27.514112
582970 -80.447104 27.513318
582971 -80.446624 27.512137
582975 -80.445115 27.508643
575712 -80.444373 27.506653
575705 -80.436784 27.489305
575704 -80.434975 27.484797
575757 -80.427482 27.470438
575759 -80.427307 27.470227
575758 -80.427207 27.470106
575760 -80.426612 27.469519
575761 -80.416144 27.462787
575784 -80.40766 27.460113
575827 -80.407431 27.459815
575830 -80.403388 27.457748
575831 -80.399176 27.455211
575832 -80.398978 27.455142
575837 -80.398764 27.455035
575841 -80.394416 27.451408
575843 -80.393453 27.449165
575847 -80.392813 27.447673
575853 -80.392172 27.446204
577321 -80.389746 27.440303
575578 -80.389608 27.440173
575575 -80.38889 27.436463
575576 -80.388365 27.433236
575038 -80.388313 27.429044
575579 -80.388279 27.425705
575581 -80.38825 27.422464
575582 -80.388244 27.421789
575583 -80.388233 27.420655
585324 -80.388231 27.420388
575612 -80.388222 27.419423
575586 -80.388223 27.418216
575587 -80.388224 27.417725
575616 -80.388221 27.416571
575663 -80.388218 27.416089
575584 -80.388218 27.416019
575588 -80.388217 27.415911
575614 -80.38821 27.414939
575604 -80.388187 27.412941
575603 -80.388237 27.410894
575602 -80.38866 27.406622
575601 -80.389244 27.403899
575600 -80.390204 27.40157
584914 -80.391009 27.400208
575599 -80.391214 27.399914
575597 -80.392989 27.397721
575596 -80.394202 27.396576
575527 -80.394679 27.396205
575336 -80.391126 27.388827
575335 -80.387724 27.381757
575345 -80.387574 27.38147
575344 -80.38662 27.379647
575359 -80.386452 27.3792
573268 -80.384657 27.375319
573269 -80.384463 27.37495
572260 -80.384053 27.374577
573264 -80.383941 27.374194
572365 -80.383899 27.37405
572364 -80.374773 27.354407
584829 -80.374622 27.354065
578135 -80.374349 27.352416
578136 -80.374349 27.350156
578137 -80.374349 27.345077
578138 -80.374426 27.337982
578755 -80.374429 27.337808
583315 -80.374681 27.322663
573612 -80.374765 27.317625
573613 -80.374745 27.317142
578796 -80.374395 27.312096
583328 -80.374352 27.304596
578980 -80.372896 27.299081
578979 -80.369939 27.293678
579120 -80.369644 27.293177
579119 -80.369146 27.29231
579130 -80.363639 27.282768
579129 -80.358072 27.273122
580265 -80.352372 27.262623
580489 -80.352264 27.262479
580488 -80.352141 27.262315
580491 -80.350163 27.258223
580505 -80.349716 27.256692
580508 -80.34789 27.25043
580509 -80.347782 27.250031
584201 -80.347745 27.249895
585349 -80.344813 27.239049
586273 -80.342999 27.232337
586272 -80.342658 27.231077
581766 -80.340871 27.225013
581765 -80.333501 27.20921
292390 -80.331853 27.20572
292389 -80.331766 27.205558
291978 -80.331548 27.205151
291977 -80.320046 27.18442
291988 -80.314539 27.176221
291684 -80.313355 27.174444
287446 -80.313297 27.174356
287424 -80.312081 27.172597
287369 -80.309584 27.168937
287368 -80.307086 27.165139
291809 -80.305068 27.162111
291830 -80.304581 27.161514
291858 -80.304086 27.160792
291857 -80.303581 27.160024
291868 -80.302684 27.158718
291874 -80.302299 27.15819
291967 -80.302069 27.157823
291968 -80.301864 27.157479
291908 -80.300475 27.155353
291907 -80.294635 27.146792
292040 -80.293641 27.145319
292060 -80.282296 27.128464
293977 -80.280133 27.125328
290095 -80.276505 27.119866
290094 -80.27528 27.118093
290096 -80.27492 27.117572
289833 -80.274688 27.117236
289832 -80.274574 27.117071
289887 -80.274036 27.116338
289886 -80.26543 27.105556
289888 -80.265046 27.105166
290079 -80.264885 27.10496
290165 -80.264687 27.104707
290164 -80.251982 27.083386
290168 -80.251402 27.081934
290521 -80.249263 27.077289
290520 -80.247875 27.074298
290735 -80.241048 27.058581
290734 -80.239382 27.044422
290741 -80.23933 27.043734
290809 -80.239356 27.043092
290901 -80.183966 26.979733
292828 -80.178746 26.972359
292892 -80.167166 26.956534
455355 -80.15648 26.941036
455356 -80.15549 26.93921
455884 -80.155228 26.938391
455353 -80.154697 26.937001
455354 -80.153966 26.935135
455359 -80.153818 26.934935
455360 -80.153666 26.934635
455370 -80.151765 26.929435
455879 -80.151374 26.928514
464820 -80.151307 26.928339
464843 -80.151214 26.928098
450719 -80.144461 26.910778
455714 -80.14436 26.910525
455713 -80.137446 26.897088
455712 -80.137338 26.896882
455710 -80.130865 26.883037
457158 -80.129365 26.865137
457159 -80.12945 26.861976
457167 -80.129462 26.861543
457179 -80.129973 26.84493
457180 -80.130065 26.843738
466911 -80.130065 26.842841
466912 -80.130067 26.841582
457151 -80.130165 26.838838
454670 -80.130939 26.820139
454671 -80.131365 26.809839
457220 -80.131958 26.796489
458486 -80.131965 26.796339
458477 -80.131969 26.79548
458476 -80.134265 26.75974
458593 -80.134274 26.759556
458594 -80.134765 26.750641
458451 -80.134965 26.749341
458450 -80.135165 26.745541
458623 -80.135184 26.745307
464737 -80.135965 26.735441
464738 -80.136017 26.730219
460219 -80.136165 26.721942
460220 -80.136235 26.719646
469957 -80.136265 26.718642
465819 -80.13636 26.715515
460272 -80.137094 26.712791
460273 -80.137456 26.712158
460261 -80.137565 26.711942
460262 -80.13816 26.710851
460320 -80.138665 26.710242
460065 -80.138999 26.709542
460064 -80.140866 26.707542
460082 -80.145766 26.701803
460083 -80.146666 26.700843
460084 -80.148466 26.698837
460099 -80.155566 26.692143
421504 -80.166266 26.679143
421286 -80.166466 26.678843
421287 -80.166766 26.678443
436580 -80.170095 26.673139
436579 -80.172667 26.669344
436584 -80.174167 26.662635
421510 -80.174167 26.661644
421329 -80.174167 26.650744
421328 -80.174067 26.643392
421327 -80.174067 26.639745
421306 -80.173967 26.632045
421307 -80.173867 26.626545
421683 -80.173867 26.624745
421689 -80.173867 26.624685
421690 -80.173867 26.623045
421780 -80.173867 26.621774
421692 -80.173867 26.621345
421691 -80.173867 26.619945
421681 -80.173767 26.617545
421682 -80.173767 26.617246
425041 -80.173667 26.602646
425044 -80.173567 26.595046
425038 -80.173467 26.590646
425039 -80.173367 26.587147
424758 -80.173367 26.579947
424757 -80.173267 26.572347
424780 -80.173267 26.564947
424749 -80.173166 26.557431
424748 -80.173067 26.550048
424841 -80.172967 26.542648
425513 -80.172867 26.538748
425514 -80.172867 26.527749
425520 -80.172867 26.52519
424893 -80.172867 26.520049
420712 -80.17267 26.48396
420713 -80.172667 26.48375
424895 -80.173767 26.476151
424901 -80.175167 26.468751
427213 -80.175167 26.461351
424930 -80.175167 26.459351
424931 -80.175067 26.458551
427862 -80.175067 26.457427
427863 -80.175062 26.455651
427864 -80.174967 26.453751
427871 -80.174967 26.453451
424997 -80.174667 26.446152
424937 -80.174367 26.438952
424934 -80.172767 26.431552
424935 -80.171867 26.424052
427957 -80.171867 26.417053
427956 -80.171867 26.409253
427954 -80.171867 26.408653
430196 -80.171667 26.401253
430197 -80.171657 26.394369
433941 -80.171667 26.393954
433942 -80.171579 26.391404
445437 -80.171331 26.384252
445438 -80.171173 26.379707
430335 -80.171067 26.376654
430333 -80.171067 26.375554
433937 -80.170967 26.374465
433938 -80.170967 26.373154
433939 -80.171067 26.367755
434666 -80.171012 26.364761
445433 -80.170999 26.364054
445434 -80.170936 26.357355
434664 -80.170867 26.349355
434890 -80.170867 26.348855
434891 -80.170781 26.342368
445435 -80.170732 26.34067
445436 -80.17057 26.335052
434888 -80.170567 26.334956
434889 -80.170295 26.331046
63132 -80.170067 26.327756
63133 -80.170066 26.32765
63147 -80.169967 26.317756
63149 -80.169729 26.309904
63676 -80.169667 26.307857
63680 -80.169611 26.305739
71961 -80.169606 26.305559
71682 -80.16953 26.302655
63735 -80.169169 26.288962
63736 -80.169067 26.281758
63739 -80.169068 26.274158
63748 -80.167268 26.259858
64609 -80.166568 26.252159
64631 -80.166568 26.251159
31080 -80.166768 26.249659
31081 -80.166768 26.249359
31082 -80.166968 26.247959
31083 -80.167768 26.245159
31093 -80.176568 26.232659
30965 -80.177515 26.23146
30979 -80.17791 26.230961
31182 -80.178068 26.23076
30972 -80.179868 26.22856
30973 -80.184368 26.22316
30982 -80.184585 26.222928
77208 -80.18482 26.222677
30974 -80.187368 26.21996
30975 -80.188069 26.219103
40883 -80.195469 26.21006
40880 -80.200769 26.203861
40884 -80.201642 26.202878
40881 -80.202369 26.202061
40882 -80.203969 26.200161
40296 -80.206469 26.197061
40297 -80.207869 26.195361
40312 -80.208469 26.194761
40311 -80.208969 26.194061
40264 -80.210869 26.191761
40414 -80.219269 26.178862
40418 -80.219769 26.172762
40483 -80.219569 26.164562
40530 -80.219369 26.155462
41681 -80.219315 26.150441
41779 -80.219269 26.146163
41780 -80.219169 26.142163
41805 -80.219069 26.141363
41806 -80.219094 26.140347
41810 -80.219069 26.139663
79151 -80.219069 26.139073
41813 -80.219069 26.137502
41812 -80.219069 26.137163
42150 -80.218969 26.135863
42152 -80.218969 26.135463
42229 -80.217969 26.120764
42236 -80.218069 26.120464
42238 -80.218345 26.113564
67809 -80.218369 26.112964
67807 -80.218354 26.112705
67808 -80.218262 26.111118
67972 -80.218221 26.110411
45840 -80.217969 26.106064
45844 -80.217576 26.101236
46065 -80.217269 26.097465
46066 -80.216898 26.094993
46086 -80.216369 26.091465
46084 -80.216369 26.091265
46089 -80.216169 26.086165
46419 -80.216069 26.084665
46422 -80.216069 26.084365
46423 -80.215969 26.083465
46428 -80.215969 26.082165
46429 -80.215369 26.066066
46476 -80.215469 26.065766
46474 -80.215469 26.065466
46478 -80.215376 26.062537
46477 -80.214969 26.054866
47340 -80.214969 26.054266
47341 -80.214969 26.053566
47342 -80.214869 26.050566
47352 -80.214769 26.046467
47448 -80.214768 26.046447
70894 -80.214465 26.042999
47500 -80.213969 26.039367
47509 -80.213913 26.038732
47527 -80.213669 26.035967
47528 -80.213655 26.035687
47874 -80.213469 26.032067
47876 -80.213272 26.024767
47904 -80.213269 26.024667
47907 -80.213169 26.021967
73660 -80.213169 26.021067
73661 -80.213069 26.020268
73662 -80.213069 26.020218
73663 -80.213069 26.019668
73664 -80.213057 26.019568
73665 -80.21299 26.019036
73667 -80.212969 26.018868
73668 -80.21306 26.018233
73666 -80.213069 26.018168
47983 -80.212969 26.017568
48020 -80.213063 26.016819
73669 -80.21299 26.016136
73670 -80.212965 26.015918
73674 -80.212869 26.014568
73671 -80.212869 26.014468
73672 -80.212869 26.013768
73673 -80.212904 26.013459
73675 -80.212969 26.013068
73676 -80.21299 26.012898
73677 -80.213057 26.012368
73678 -80.213069 26.012268
73679 -80.213069 26.011848
73680 -80.213269 26.010768
73681 -80.213287 26.01061
48087 -80.213369 26.009868
58245 -80.213769 26.008468
58234 -80.214369 26.006868
58235 -80.214769 26.006268
58239 -80.215069 26.005768
58240 -80.215269 26.005168
58241 -80.21567 26.004468
58242 -80.217058 26.002568
73686 -80.217775 26.001721
58221 -80.21817 26.001168
58222 -80.218267 26.001082
68268 -80.219138 26.000308
68269 -80.22037 25.999088
59657 -80.22047 25.998968
59658 -80.22221 25.99729
68318 -80.22327 25.996268
73688 -80.22377 25.995768
59695 -80.22447 25.995068
59688 -80.22717 25.991669
59615 -80.23017 25.981769
59618 -80.22987 25.976069
59951 -80.22977 25.972392
60011 -80.22977 25.972269
323758 -80.23003 25.971723
315948 -80.230022 25.971382
314154 -80.230117 25.961898
314153 -80.23007 25.96007
314321 -80.22987 25.95567
315198 -80.22987 25.95547
314161 -80.229449 25.951851
314160 -80.22937 25.95117
315392 -80.22717 25.94837
315393 -80.22467 25.94527
315370 -80.22157 25.94157
316401 -80.21537 25.933871
316400 -80.21257 25.931871
316399 -80.21007 25.930771
316398 -80.20917 25.930571
316927 -80.20947 25.930271
316928 -80.21037 25.929471
316930 -80.21077 25.929171
316931 -80.21157 25.928571
316413 -80.21207 25.928171
315799 -80.21177 25.925971
315798 -80.21177 25.925471
316863 -80.21197 25.924771
316859 -80.21207 25.920971
316858 -80.211907 25.918054
316860 -80.211828 25.917083
316862 -80.211812 25.916886
316819 -80.21177 25.916371
316818 -80.21187 25.915971
316820 -80.21187 25.915471
316869 -80.21187 25.914671
316970 -80.21187 25.913759
316909 -80.21187 25.912571
316969 -80.21137 25.912671
316852 -80.21057 25.912671
317055 -80.21037 25.910072
317045 -80.210274 25.907822
316941 -80.21017 25.905372
316942 -80.21007 25.901672
318755 -80.20997 25.899472
318772 -80.20997 25.897972
318776 -80.20977 25.895372
318775 -80.20987 25.894472
318786 -80.209784 25.893701
318785 -80.209673 25.892699
318784 -80.20957 25.891772
318783 -80.209538 25.890907
318782 -80.20947 25.889072
318885 -80.20937 25.886372
318891 -80.20937 25.886272
318890 -80.20937 25.885472
318903 -80.20937 25.885272
318899 -80.20937 25.884499
318897 -80.20937 25.883572
318927 -80.20917 25.881473
318936 -80.209158 25.881373
318935 -80.209144 25.881258
318937 -80.209083 25.880773
318931 -80.20907 25.880673
318943 -80.20907 25.879973
321784 -80.20897 25.879073
321788 -80.208872 25.878194
319057 -80.208772 25.877293
319055 -80.20867 25.876373
321599 -80.208587 25.875373
321598 -80.20852 25.874573
321602 -80.208478 25.874073
312942 -80.20842 25.873373
312941 -80.20837 25.872773
321605 -80.208278 25.871673
312947 -80.208217 25.870944
312946 -80.208211 25.870873
301902 -80.20817 25.870373
301901 -80.20817 25.868973
301922 -80.20807 25.867573
321609 -80.208021 25.866787
321611 -80.207983 25.866183
321613 -80.207937 25.865452
321614 -80.207932 25.865373
301929 -80.207895 25.864773
301928 -80.207888 25.864667
301930 -80.20787 25.864373
302007 -80.20777 25.861673
302006 -80.20777 25.860373
302005 -80.20767 25.859473
302008 -80.207574 25.858066
302009 -80.20767 25.856973
301995 -80.20757 25.855273
301994 -80.20747 25.854374
301996 -80.20747 25.853974
302002 -80.20747 25.853574
302003 -80.20727 25.850474
302903 -80.20717 25.848774
302931 -80.20717 25.847374
302944 -80.20707 25.846974
302943 -80.20657 25.845074
302960 -80.20627 25.843274
302953 -80.20627 25.842531
302954 -80.20627 25.842517
302949 -80.20627 25.841874
303037 -80.20617 25.841274
303040 -80.20617 25.840674
303074 -80.20617 25.839474
303076 -80.20617 25.838274
303077 -80.20617 25.837374
303085 -80.206173 25.835876
303084 -80.20597 25.834674
303087 -80.20597 25.834274
303094 -80.205952 25.834074
303093 -80.20587 25.833174
303130 -80.20587 25.832174
303128 -80.20577 25.829574
303127 -80.20617 25.828474
303525 -80.20647 25.824875
303538 -80.20637 25.823975
321621 -80.20637 25.822998
303536 -80.206357 25.82219
303535 -80.20607 25.818075
303565 -80.206052 25.817475
303600 -80.206076 25.814926
303599 -80.20607 25.814775
303598 -80.20607 25.814175
303597 -80.20597 25.813375
303710 -80.20597 25.812575
303709 -80.20597 25.812275
303706 -80.20607 25.811975
303705 -80.20597 25.810575
303733 -80.20577 25.809475
303769 -80.20587 25.808975
303765 -80.20577 25.807575
303759 -80.20577 25.806275
303754 -80.20577 25.803475
303782 -80.20557 25.802475
307980 -80.20557 25.801729
307979 -80.20557 25.801135
307978 -80.20557 25.799575
307977 -80.20557 25.798876
307955 -80.20557 25.797776
307950 -80.20547 25.796876
308013 -80.20557 25.795176
308018 -80.20547 25.792676
308020 -80.20547 25.791376
308030 -80.20507 25.789676
308031 -80.20477 25.788676
308028 -80.20607 25.788676
308029 -80.20687 25.788576
308082 -80.20797 25.788476
308081 -80.208633 25.788175
308078 -80.20907 25.787976
308077 -80.20915 25.787936
308067 -80.20987 25.787576
308068 -80.210282 25.787329
307833 -80.21087 25.786976
307835 -80.211338 25.786772
322007 -80.211835 25.786556
322003 -80.212157 25.786416
322002 -80.212892 25.786097
308052 -80.21317 25.785976
308051 -80.21387 25.785676
308050 -80.21467 25.785176
307846 -80.216308 25.784572
307825 -80.21637 25.784576
307750 -80.21757 25.783976
307752 -80.21897 25.785476
307748 -80.22067 25.786076
306817 -80.22297 25.786776
307739 -80.22297 25.787276
307740 -80.22307 25.787976


==> explicit_via_paths_Tampa_to_Miami_time_4.txt <==
node_id x y
179640 -82.464716 27.970598
179641 -82.464716 27.968698
179638 -82.464716 27.968198
179637 -82.464816 27.967098
179655 -82.463516 27.967098
179746 -82.462316 27.967098
179747 -82.460816 27.967098
179750 -82.459616 27.967098
179761 -82.458316 27.967098
179762 -82.457216 27.967098
179765 -82.456616 27.967098
180579 -82.455416 27.967098
180577 -82.454416 27.967098
180578 -82.454016 27.967098
180581 -82.453716 27.967098
180589 -82.453416 27.967098
180712 -82.453216 27.966498
180715 -82.452118 27.965776
180713 -82.451216 27.965498
180724 -82.449316 27.965298
197726 -82.449126 27.965303
180739 -82.447316 27.965349
180732 -82.445416 27.965398
180730 -82.444216 27.965398
181281 -82.442816 27.965298
181286 -82.439262 27.965369
181284 -82.437816 27.965398
181381 -82.435416 27.965398
181386 -82.434616 27.965298
181161 -82.434616 27.964898
181382 -82.434516 27.964299
181383 -82.434516 27.963599
181399 -82.434416 27.962799
181400 -82.434516 27.962199
181405 -82.434516 27.961499
181406 -82.434516 27.960599
181436 -82.434516 27.959999
181437 -82.434516 27.95986
181444 -82.434516 27.959299
181443 -82.434516 27.959099
181442 -82.434416 27.958499
181445 -82.434516 27.957699
181446 -82.434416 27.957099
181434 -82.434416 27.956399
181433 -82.434416 27.956199
181373 -82.434516 27.953999
181372 -82.434536 27.953275
181447 -82.43452 27.952891
179409 -82.433992 27.952491
179407 -82.43244 27.952075
185093 -82.430516 27.95197
185095 -82.428504 27.952107
185096 -82.426376 27.952571
187281 -82.426104 27.952644
187280 -82.424888 27.952971
187367 -82.4222 27.954027
187366 -82.416872 27.954475
189272 -82.415031 27.954283
189270 -82.414087 27.953723
189269 -82.412999 27.953371
187861 -82.401591 27.950251
187858 -82.397447 27.950299
187857 -82.393399 27.950283
189400 -82.385271 27.950971
174656 -82.373255 27.950539
174657 -82.371911 27.950443
189529 -82.371415 27.950099
189758 -82.368915 27.950044
189780 -82.368247 27.949948
189784 -82.367431 27.9495
189783 -82.360614 27.941102
189921 -82.358438 27.936055
189922 -82.355686 27.933196
189927 -82.35319 27.931692
189948 -82.351414 27.93094
189954 -82.351302 27.930316
189968 -82.351222 27.929932
189969 -82.350214 27.9245
188112 -82.350014 27.922801
188111 -82.349571 27.920378
190190 -82.349414 27.919517
190189 -82.34935 27.919181
190188 -82.349334 27.918973
190187 -82.348919 27.916694
190054 -82.348103 27.913101
190055 -82.34631 27.907789
190186 -82.345846 27.906925
190230 -82.345638 27.906541
190228 -82.344758 27.904849
190183 -82.343686 27.902829
190227 -82.345974 27.898157
190290 -82.347094 27.894494
190254 -82.347046 27.892654
190253 -82.3473 27.871693
190255 -82.347206 27.867918
190018 -82.347142 27.864351
190019 -82.347078 27.858319
190328 -82.347014 27.857199
190400 -82.347014 27.856415
190399 -82.346918 27.853583
190411 -82.346758 27.852127
190571 -82.346726 27.851871
190570 -82.346678 27.850351
190569 -82.347638 27.844047
196787 -82.35047 27.835183
196786 -82.352486 27.824672
196792 -82.352582 27.822944
162991 -82.352582 27.821824
162990 -82.352419 27.812804
162989 -82.355913 27.797048
163013 -82.357399 27.792224
163027 -82.357727 27.791047
163014 -82.358576 27.788008
163015 -82.384921 27.734933
163269 -82.384968 27.730962
163270 -82.385014 27.726547
163730 -82.385126 27.715233
163729 -82.385255 27.713201
206477 -82.385391 27.712795
206479 -82.385656 27.711816
206957 -82.389141 27.706274
206934 -82.39428 27.702517
206600 -82.398269 27.699775
206601 -82.402288 27.696971
206941 -82.405436 27.694766
206956 -82.410696 27.69126
163320 -82.431815 27.667096
163321 -82.432345 27.666302
197674 -82.432746 27.6657
206999 -82.434681 27.662821
207001 -82.438648 27.657194
207002 -82.443775 27.651206
207004 -82.456191 27.645896
269903 -82.461341 27.642397
269904 -82.47818 27.623585
271134 -82.481787 27.621099
271133 -82.482301 27.620789
271132 -82.484253 27.619928
270438 -82.499459 27.605032
270439 -82.502548 27.602657
270436 -82.504048 27.601444
270440 -82.505635 27.599767
270450 -82.513904 27.588788
270485 -82.513835 27.586023
270488 -82.51383 27.585655
270489 -82.513822 27.585011
270496 -82.513797 27.583052
270133 -82.513796 27.582938
270472 -82.513757 27.579844
270473 -82.513738 27.575715
270498 -82.513742 27.574178
270506 -82.513742 27.573884
270507 -82.513756 27.568483
270504 -82.51103 27.562814
280915 -82.510818 27.556714
270918 -82.511018 27.546815
280917 -82.511118 27.539515
281009 -82.510418 27.531315
281071 -82.509418 27.529715
281078 -82.509118 27.529115
281082 -82.509018 27.528915
281084 -82.508866 27.528671
281171 -82.508518 27.528115
281172 -82.505918 27.523016
281177 -82.504718 27.520816
281178 -82.504418 27.520216
271468 -82.498212 27.511152
271469 -82.492099 27.508141
271470 -82.491299 27.507834
271472 -82.484258 27.506188
271471 -82.48148 27.504952
271473 -82.480919 27.504546
271474 -82.480063 27.503379
271475 -82.479427 27.502415
271476 -82.478443 27.500317
277061 -82.473417 27.494317
277085 -82.472517 27.492517
277095 -82.472317 27.492117
277096 -82.471917 27.491417
277099 -82.471817 27.491017
277100 -82.470417 27.488017
277109 -82.459317 27.463618
277141 -82.459217 27.457018
277149 -82.459217 27.445019
277153 -82.459217 27.442919
279000 -82.459217 27.441319
279003 -82.459217 27.438819
279007 -82.459217 27.41782
279010 -82.458017 27.41352
279012 -82.457817 27.41302
279016 -82.457717 27.41272
279017 -82.457617 27.41232
279018 -82.452717 27.396021
279028 -82.451317 27.391421
279033 -82.450017 27.388421
593595 -82.447407 27.38572
596978 -82.445942 27.360872
596982 -82.447269 27.344161
597000 -82.447315 27.340689
600922 -82.447361 27.338191
600923 -82.447468 27.33721
600927 -82.447514 27.335059
600929 -82.44778 27.326872
600928 -82.447803 27.326168
600979 -82.447843 27.324698
601052 -82.447834 27.309314
601053 -82.447818 27.308677
601060 -82.447773 27.30685
601061 -82.447727 27.30153
601086 -82.447773 27.298791
601085 -82.447834 27.298001
601084 -82.447773 27.295933
601281 -82.447971 27.283806
601292 -82.44817 27.273142
601387 -82.448704 27.270113
601392 -82.448765 27.269586
601393 -82.448811 27.269098
601394 -82.448917 27.26724
602318 -82.444753 27.197995
602319 -82.442403 27.189259
602322 -82.428547 27.168001
604452 -82.42371 27.155458
603523 -82.41724 27.149447
603522 -82.410047 27.138703
603571 -82.409458 27.137496
603570 -82.40832 27.136378
604511 -82.406811 27.134878
603578 -82.405765 27.133655
603579 -82.40089 27.127953
605036 -82.399507 27.126245
605042 -82.39571 27.122768
605043 -82.391239 27.116627
605053 -82.386997 27.112175
605064 -82.384846 27.110786
605070 -82.384693 27.110725
605134 -82.382923 27.109749
588320 -82.374899 27.108914
587624 -82.368317 27.109838
588321 -82.363159 27.109903
587629 -82.360047 27.109956
588324 -82.3517 27.110165
588368 -82.349187 27.110305
588369 -82.343767 27.11074
588416 -82.33947 27.111323
588327 -82.338901 27.111399
587621 -82.335469 27.111758
587622 -82.320961 27.110867
588326 -82.314822 27.108744
588333 -82.308123 27.106445
588332 -82.289334 27.10175
588338 -82.285603 27.100667
588360 -82.282611 27.100249
587673 -82.273081 27.100073
588362 -82.271363 27.10007
588363 -82.270696 27.100067
588364 -82.25452 27.099933
587678 -82.250124 27.09991
588365 -82.249814 27.099909
591285 -82.239852 27.099646
591286 -82.232048 27.099576
591287 -82.223435 27.099499
591288 -82.209376 27.099374
591290 -82.206014 27.099384
591292 -82.203982 27.09939
591312 -82.202706 27.099394
591313 -82.201539 27.099397
591317 -82.199683 27.099403
591293 -82.19429 27.099422
591294 -82.180439 27.099467
591295 -82.162103 27.099526
591296 -82.15861 27.099538
591297 -82.155752 27.099547
591304 -82.155386 27.099548
592183 -82.149857 27.099567
591298 -82.127161 27.095418
591299 -82.107451 27.07998
592572 -82.103441 27.076547
592606 -82.094191 27.068566
592627 -82.088119 27.063328
592624 -82.085016 27.061691
592623 -82.083267 27.06191
608239 -82.07629 27.055129
608240 -82.070326 27.048553
608241 -82.068294 27.046076
608242 -82.067904 27.045615
593096 -82.0678 27.045492
608243 -82.067594 27.045247
608244 -82.060611 27.038394
121802 -82.057476 27.03429
121061 -82.056538 27.033182
83180 -82.055686 27.032174
83166 -82.049755 27.023004
83165 -82.048123 27.020279
83162 -82.047998 27.019985
83161 -82.046623 27.017521
83179 -82.046315 27.016969
95058 -82.044749 27.01427
95057 -82.044193 27.013324
83296 -82.042801 27.010956
83295 -82.038185 27.003824
83143 -82.037359 27.002714
83142 -82.035588 27.000336
93852 -82.03477 26.998991
93853 -82.033668 26.997178
93851 -82.030269 26.991588
91511 -82.029126 26.989574
91510 -82.02824 26.988274
93869 -82.025171 26.983113
93867 -82.023396 26.980128
93870 -82.021759 26.976444
93871 -82.020521 26.971517
93872 -82.020492 26.970886
93973 -82.020801 26.967958
93974 -82.020848 26.966161
93975 -82.021247 26.95102
92543 -82.021048 26.948505
93976 -82.019723 26.944963
93977 -82.019589 26.944622
93978 -82.019446 26.944255
92595 -82.019391 26.944115
92596 -82.019183 26.943583
93679 -82.018961 26.943013
94092 -82.018893 26.942698
94093 -82.018855 26.942521
94090 -82.018585 26.941257
94091 -82.018485 26.940786
94094 -82.018332 26.940067
94096 -82.017873 26.937916
94097 -82.017411 26.935746
94098 -82.017081 26.934195
92794 -82.016994 26.933788
94100 -82.01654 26.931929
94101 -82.015789 26.929006
94102 -82.015159 26.926551
93681 -82.015093 26.926295
94103 -82.014556 26.924201
94104 -82.012598 26.917275
94121 -82.012063 26.915232
94122 -82.011468 26.912958
94123 -82.010161 26.907963
94126 -82.005439 26.898199
94124 -82.002092 26.894843
84560 -81.99981 26.89203
84561 -81.998235 26.890487
84562 -81.992227 26.884685
84564 -81.984446 26.877172
84566 -81.983794 26.876542
84567 -81.98318 26.875979
84568 -81.981854 26.874801
85781 -81.971996 26.861313
85282 -81.971423 26.858186
85777 -81.970805 26.854812
85778 -81.967627 26.84586
84534 -81.966997 26.844976
84532 -81.926693 26.810562
84531 -81.925291 26.809741
84530 -81.921695 26.807635
96785 -81.892944 26.779416
96800 -81.881007 26.769864
256689 -81.863478 26.750553
265432 -81.8624 26.749616
256715 -81.856403 26.744382
256714 -81.854271 26.742521
256734 -81.851279 26.739929
256737 -81.850655 26.739561
256740 -81.83571 26.726986
256782 -81.82859 26.723802
256792 -81.826206 26.72313
258731 -81.822049 26.722174
258757 -81.81939 26.721754
258758 -81.813198 26.716666
260091 -81.812254 26.715066
260094 -81.811422 26.713658
260105 -81.810306 26.712346
260106 -81.801807 26.702548
263481 -81.800638 26.700603
260219 -81.800302 26.699323
260220 -81.79995 26.698379
260221 -81.799902 26.698139
260222 -81.79971 26.697083
260223 -81.79963 26.696603
260224 -81.799486 26.695275
260225 -81.798902 26.687647
260284 -81.798846 26.686203
260285 -81.798814 26.684092
260288 -81.798846 26.683068
260289 -81.798846 26.68246
260290 -81.798814 26.681676
260308 -81.798833 26.680141
265437 -81.798862 26.677724
260637 -81.799598 26.67086
260571 -81.799683 26.670359
260570 -81.800206 26.662549
260580 -81.80035 26.658477
260581 -81.800206 26.656149
260585 -81.800286 26.654845
260586 -81.80035 26.653661
241556 -81.80048 26.645285
241557 -81.800829 26.641688
260625 -81.801278 26.63707
260621 -81.801506 26.63445
260622 -81.802094 26.632734
260624 -81.802206 26.632318
245367 -81.804798 26.62579
245368 -81.805428 26.614901
245380 -81.805346 26.614655
245365 -81.804545 26.612503
245369 -81.803888 26.610834
245370 -81.802279 26.606919
245371 -81.798343 26.599489
245372 -81.791823 26.584627
245373 -81.79106 26.577106
245375 -81.791935 26.569113
260618 -81.792467 26.562334
245376 -81.792632 26.560568
245378 -81.797438 26.548865
263316 -81.79739 26.547393
263328 -81.797374 26.545522
263329 -81.797125 26.524556
265093 -81.798789 26.504208
265089 -81.799183 26.501837
265090 -81.799166 26.500853
232884 -81.798571 26.497892
232883 -81.798097 26.492851
232885 -81.798003 26.49191
232898 -81.797992 26.491799
232886 -81.797796 26.489823
232887 -81.797751 26.489376
232894 -81.797739 26.489259
232888 -81.797587 26.487727
232889 -81.797368 26.485519
232890 -81.796472 26.481317
232891 -81.796117 26.48034
232903 -81.795757 26.479431
232904 -81.794706 26.476881
260763 -81.794515 26.476416
232905 -81.792768 26.472175
232906 -81.791967 26.470171
232907 -81.791333 26.468554
268520 -81.78645 26.456612
268530 -81.784124 26.450759
268492 -81.783571 26.449373
265135 -81.781696 26.444667
265134 -81.779941 26.440871
265338 -81.778491 26.437742
232649 -81.77753 26.435439
232260 -81.776548 26.433086
232650 -81.776353 26.432624
232651 -81.774915 26.429176
232652 -81.773363 26.425552
232653 -81.772422 26.421965
266584 -81.772399 26.420509
268481 -81.772399 26.420292
268482 -81.772421 26.398708
268671 -81.772419 26.389536
232674 -81.772419 26.389043
232381 -81.772415 26.383122
232743 -81.772414 26.382335
232745 -81.772411 26.378541
232747 -81.77241 26.376495
247111 -81.772174 26.373177
247110 -81.763269 26.363149
247816 -81.76124 26.360208
247818 -81.754404 26.34709
247873 -81.75387 26.345736
247876 -81.753427 26.344855
247879 -81.752466 26.342101
247992 -81.750955 26.338148
233245 -81.750284 26.336413
247995 -81.750085 26.335699
263725 -81.749925 26.331372
265335 -81.749807 26.33032
233304 -81.749277 26.328146
233293 -81.749228 26.327662
233297 -81.748854 26.323975
233307 -81.748758 26.323979
114897 -81.747172 26.316887
114885 -81.743948 26.309172
114899 -81.743383 26.302446
114900 -81.74344 26.297099
114903 -81.743466 26.294709
114904 -81.743145 26.276998
114905 -81.743238 26.273457
114906 -81.743214 26.272883
114888 -81.742658 26.272886
114921 -81.742568 26.27006
114910 -81.742356 26.263942
114911 -81.742181 26.262619
114912 -81.741043 26.257494
117069 -81.740105 26.254702
117070 -81.737482 26.24639
117072 -81.737316 26.245113
110571 -81.73678 26.243484
110618 -81.736416 26.231632
110616 -81.736196 26.224463
110619 -81.736119 26.220694
115327 -81.736134 26.217068
110298 -81.736148 26.213488
110625 -81.736148 26.2132
116206 -81.73615 26.211475
116207 -81.736152 26.209793
110626 -81.736159 26.20436
110627 -81.736169 26.199869
110605 -81.735959 26.19716
110532 -81.735419 26.190194
110530 -81.735178 26.187866
110531 -81.735056 26.17437
113490 -81.734676 26.171943
113489 -81.734644 26.171738
114608 -81.734612 26.171587
113495 -81.734558 26.171336
113494 -81.73408 26.16911
113502 -81.73379 26.168675
114678 -81.733684 26.168495
113506 -81.733608 26.168367
113507 -81.732848 26.168039
114668 -81.721519 26.163833
116955 -81.719656 26.1637
113082 -81.718584 26.163624
115572 -81.68762 26.161425
114588 -81.686807 26.161367
114587 -81.686517 26.161195
114591 -81.68596 26.160981
114590 -81.671498 26.155417
116929 -81.670266 26.154804
114603 -81.668588 26.154809
109045 -81.652022 26.154616
109044 -81.623141 26.154153
109140 -81.583128 26.153255
109050 -81.554959 26.152906
109049 -81.543625 26.152766
109051 -81.523117 26.152871
109047 -81.513817 26.152919
116403 -81.507305 26.1529
109248 -81.506478 26.152898
109195 -81.490538 26.152886
109194 -81.478952 26.152897
109193 -81.476081 26.15292
109192 -81.467034 26.152946
109191 -81.458164 26.153016
109189 -81.451938 26.153086
109188 -81.44894 26.153132
109185 -81.398063 26.153425
109187 -81.360812 26.154247
109342 -81.345367 26.154362
109402 -81.345221 26.154363
109338 -81.344802 26.154367
109387 -81.344795 26.153708
109352 -81.344751 26.149683
109351 -81.344824 26.143426
109359 -81.344785 26.14098
109358 -81.344795 26.129138
109363 -81.344769 26.125367
109382 -81.344567 26.106919
109381 -81.34466 26.049656
110074 -81.343964 26.042036
106003 -81.346359 26.002444
105996 -81.346765 25.999856
106007 -81.348602 25.982379
106006 -81.353301 25.964648
106014 -81.357886 25.945427
106135 -81.362008 25.914828
106066 -81.364165 25.911369
105979 -81.364491 25.910837
106097 -81.334868 25.901304
106101 -81.332109 25.90115
106100 -81.32688 25.901236
106102 -81.325558 25.901244
106142 -81.323913 25.901253
106099 -81.322975 25.901259
106093 -81.310625 25.90142
106092 -81.304159 25.901466
106091 -81.301521 25.901466
106090 -81.300355 25.901489
106096 -81.296881 25.901346
106095 -81.296374 25.901282
106104 -81.294344 25.900983
106114 -81.279422 25.894857
106113 -81.278091 25.894283
106116 -81.273477 25.892332
106120 -81.269843 25.89078
106118 -81.262246 25.887535
106123 -81.261702 25.887286
106121 -81.256821 25.88517
106197 -81.229966 25.876825
106507 -81.113969 25.864801
106503 -81.112665 25.864652
106490 -81.101005 25.863436
106483 -81.100523 25.863393
106491 -81.035321 25.856789
106493 -81.032963 25.856583
106497 -81.027327 25.856012
106495 -81.023432 25.855617
106498 -81.022317 25.855525
106501 -81.018717 25.855173
104550 -81.010326 25.854351
104512 -80.993933 25.852955
104510 -80.951028 25.84858
104513 -80.925122 25.846034
104528 -80.90533 25.833186
104553 -80.8731 25.805607
324077 -80.828574 25.762544
324082 -80.827079 25.761925
324098 -80.822368 25.761673
324068 -80.821557 25.761719
324069 -80.821086 25.761724
324083 -80.820687 25.761728
324107 -80.817197 25.761764
324090 -80.796354 25.761787
324089 -80.77561 25.761784
324093 -80.77452 25.761759
324096 -80.769458 25.761785
324095 -80.767518 25.761795
324087 -80.766263 25.761803
324088 -80.764404 25.761807
324085 -80.749785 25.761843
324084 -80.674036 25.761351
324117 -80.626662 25.760753
324119 -80.624781 25.760766
324120 -80.58092 25.760757
324266 -80.577351 25.760761
324267 -80.569377 25.76077
324121 -80.561494 25.760779
324122 -80.548254 25.760794
324124 -80.545212 25.760798
324125 -80.52936 25.760816
324126 -80.499778 25.761099
324127 -80.498278 25.761178
325971 -80.497886 25.761162
325970 -80.495032 25.761065
325954 -80.493823 25.761044
325953 -80.481278 25.760978
325991 -80.477078 25.760978
328740 -80.471777 25.760978
328741 -80.450077 25.762278
329173 -80.428476 25.761678
329172 -80.423476 25.761578
329171 -80.416876 25.761678
329191 -80.415692 25.761653
329190 -80.414254 25.761623
329189 -80.412076 25.761578
329188 -80.409876 25.761478
329299 -80.409231 25.761478
329298 -80.408876 25.761478
329297 -80.408476 25.761478
329542 -80.407476 25.761478
329540 -80.406276 25.761477
329572 -80.404176 25.761377
329571 -80.403876 25.761377
329570 -80.403601 25.761389
329569 -80.401676 25.761477
329592 -80.400776 25.761277
329593 -80.400069 25.761245
329588 -80.398575 25.761177
329653 -80.394475 25.761177
329600 -80.392075 25.761077
329599 -80.388343 25.760915
329598 -80.386955 25.760854
329597 -80.386673 25.760842
329596 -80.386317 25.760826
329595 -80.385175 25.760777
329879 -80.384859 25.760811
329878 -80.384556 25.760843
329936 -80.384475 25.760851
329935 -80.384175 25.760877
356441 -80.383797 25.760877
356438 -80.383157 25.760877
329948 -80.381577 25.760912
329945 -80.376375 25.761077
336316 -80.374975 25.761077
329944 -80.372769 25.761138
329851 -80.367775 25.761277
329853 -80.364975 25.761377
336529 -80.364528 25.761377
336528 -80.363375 25.761377
336527 -80.362574 25.761377
336526 -80.359974 25.761477
336624 -80.357374 25.761677
336625 -80.357114 25.761677
336659 -80.354774 25.761677
336632 -80.354174 25.761677
336633 -80.351774 25.761777
336885 -80.350474 25.761777
336975 -80.349774 25.761777
336977 -80.348574 25.761777
337092 -80.348374 25.761777
337107 -80.346933 25.761793
337108 -80.344574 25.761877
337105 -80.344313 25.761825
337102 -80.342274 25.761977
359962 -80.340485 25.761986
359961 -80.338495 25.762048
337121 -80.336276 25.762077
337120 -80.336174 25.762077
337119 -80.335582 25.762107
337118 -80.332174 25.762277
339422 -80.331876 25.762277
339423 -80.328074 25.762277
339429 -80.326582 25.762402
339428 -80.324382 25.76248
339426 -80.324135 25.762489
339427 -80.321673 25.762577
339511 -80.321073 25.762577
298065 -80.320573 25.762577
298061 -80.320573 25.762777
298057 -80.320473 25.763077
298058 -80.320273 25.763877
298051 -80.319873 25.765877
298052 -80.320073 25.769677
322275 -80.320073 25.770877
297970 -80.320127 25.771226
297971 -80.320273 25.772177
297972 -80.320273 25.777077
297942 -80.320173 25.778577
297943 -80.320273 25.779177
297944 -80.320273 25.780177
297930 -80.320273 25.780576
297929 -80.315973 25.779477
297933 -80.312473 25.779576
298029 -80.311973 25.779676
298023 -80.308773 25.780076
298022 -80.307873 25.780476
298024 -80.307037 25.780915
298042 -80.290387 25.783653
298043 -80.289781 25.783607
298290 -80.288572 25.783676
298291 -80.287772 25.783876
298293 -80.274972 25.782576
298317 -80.274572 25.782476
305874 -80.273072 25.781876
305877 -80.269572 25.78299
305880 -80.266466 25.784419
322891 -80.265229 25.784966
322892 -80.264612 25.785113
322893 -80.264172 25.785176
305890 -80.263781 25.785263
305889 -80.262372 25.785576
305888 -80.260772 25.785876
305977 -80.256072 25.785776
306006 -80.255172 25.785776
306004 -80.254271 25.785676
306035 -80.253624 25.785584
306034 -80.253571 25.785576
306032 -80.253071 25.785376
306522 -80.251471 25.784976
321981 -80.250239 25.784879
321982 -80.249177 25.784796
321510 -80.248489 25.784742
321509 -80.248136 25.784714
306541 -80.247664 25.784677
306540 -80.247533 25.784667
306539 -80.246371 25.784576
306576 -80.241971 25.784876
306575 -80.241592 25.784856
306626 -80.239571 25.784676
306756 -80.237991 25.784474
306755 -80.237671 25.784376
306764 -80.236671 25.784076
306763 -80.233571 25.783176
306786 -80.232606 25.782924
306785 -80.231878 25.782734
306784 -80.231271 25.782576
306841 -80.230471 25.782576
306839 -80.229671 25.782576
306860 -80.228971 25.782476
321993 -80.228176 25.782459
321998 -80.227218 25.782439
321995 -80.226476 25.782423
307756 -80.225877 25.78241
307755 -80.224271 25.782376
307770 -80.22417 25.782389
306856 -80.22351 25.782471
306855 -80.22267 25.782576
307769 -80.22267 25.782876
306826 -80.22267 25.783676
306838 -80.22297 25.785076
306824 -80.22297 25.785276
306825 -80.22307 25.785676
306817 -80.22297 25.786776
307739 -80.22297 25.787276
307740 -80.22307 25.787976


==> explicit_via_paths_Tampa_to_Miami_time_5.txt <==
node_id x y
179640 -82.464716 27.970598
179641 -82.464716 27.968698
179638 -82.464716 27.968198
179637 -82.464816 27.967098
179655 -82.463516 27.967098
179746 -82.462316 27.967098
179747 -82.460816 27.967098
179750 -82.459616 27.967098
179761 -82.458316 27.967098
179762 -82.457216 27.967098
179765 -82.456616 27.967098
180579 -82.455416 27.967098
180577 -82.454416 27.967098
180578 -82.454016 27.967098
180581 -82.453716 27.967098
180589 -82.453416 27.967098
180712 -82.453216 27.966498
180715 -82.452118 27.965776
180713 -82.451216 27.965498
180724 -82.449316 27.965298
197726 -82.449126 27.965303
180739 -82.447316 27.965349
180732 -82.445416 27.965398
180730 -82.444216 27.965398
181281 -82.442816 27.965298
181286 -82.439262 27.965369
181284 -82.437816 27.965398
181381 -82.435416 27.965398
181386 -82.434616 27.965298
181161 -82.434616 27.964898
181382 -82.434516 27.964299
181383 -82.434516 27.963599
181399 -82.434416 27.962799
181400 -82.434516 27.962199
181405 -82.434516 27.961499
181406 -82.434516 27.960599
181436 -82.434516 27.959999
181437 -82.434516 27.95986
181444 -82.434516 27.959299
181443 -82.434516 27.959099
181442 -82.434416 27.958499
181445 -82.434516 27.957699
181446 -82.434416 27.957099
181434 -82.434416 27.956399
181433 -82.434416 27.956199
181373 -82.434516 27.953999
181372 -82.434536 27.953275
181447 -82.43452 27.952891
179409 -82.433992 27.952491
179407 -82.43244 27.952075
185093 -82.430516 27.95197
185095 -82.428504 27.952107
185096 -82.426376 27.952571
187281 -82.426104 27.952644
187280 -82.424888 27.952971
187367 -82.4222 27.954027
187366 -82.416872 27.954475
189272 -82.415031 27.954283
189270 -82.414087 27.953723
189269 -82.412999 27.953371
187861 -82.401591 27.950251
187858 -82.397447 27.950299
187857 -82.393399 27.950283
189400 -82.385271 27.950971
174656 -82.373255 27.950539
174657 -82.371911 27.950443
189529 -82.371415 27.950099
189758 -82.368915 27.950044
189780 -82.368247 27.949948
189784 -82.367431 27.9495
189783 -82.360614 27.941102
189921 -82.358438 27.936055
189922 -82.355686 27.933196
189927 -82.35319 27.931692
189948 -82.351414 27.93094
189954 -82.351302 27.930316
189968 -82.351222 27.929932
189969 -82.350214 27.9245
188112 -82.350014 27.922801
188111 -82.349571 27.920378
190190 -82.349414 27.919517
190189 -82.34935 27.919181
190188 -82.349334 27.918973
190187 -82.348919 27.916694
190054 -82.348103 27.913101
190055 -82.34631 27.907789
190186 -82.345846 27.906925
190230 -82.345638 27.906541
190228 -82.344758 27.904849
190183 -82.343686 27.902829
190227 -82.345974 27.898157
190290 -82.347094 27.894494
190254 -82.347046 27.892654
190253 -82.3473 27.871693
190255 -82.347206 27.867918
190018 -82.347142 27.864351
190019 -82.347078 27.858319
190328 -82.347014 27.857199
190400 -82.347014 27.856415
190399 -82.346918 27.853583
190411 -82.346758 27.852127
190571 -82.346726 27.851871
190570 -82.346678 27.850351
190569 -82.347638 27.844047
196787 -82.35047 27.835183
196786 -82.352486 27.824672
196792 -82.352582 27.822944
162991 -82.352582 27.821824
162990 -82.352419 27.812804
162989 -82.355913 27.797048
163013 -82.357399 27.792224
163027 -82.357727 27.791047
163014 -82.358576 27.788008
163015 -82.384921 27.734933
163269 -82.384968 27.730962
163270 -82.385014 27.726547
163730 -82.385126 27.715233
163729 -82.385255 27.713201
206477 -82.385391 27.712795
206479 -82.385656 27.711816
206957 -82.389141 27.706274
206934 -82.39428 27.702517
206600 -82.398269 27.699775
206601 -82.402288 27.696971
206941 -82.405436 27.694766
206956 -82.410696 27.69126
163320 -82.431815 27.667096
163321 -82.432345 27.666302
197674 -82.432746 27.6657
206999 -82.434681 27.662821
207001 -82.438648 27.657194
207002 -82.443775 27.651206
207004 -82.456191 27.645896
269903 -82.461341 27.642397
269904 -82.47818 27.623585
271134 -82.481787 27.621099
271133 -82.482301 27.620789
271132 -82.484253 27.619928
270438 -82.499459 27.605032
270439 -82.502548 27.602657
270436 -82.504048 27.601444
270440 -82.505635 27.599767
270450 -82.513904 27.588788
270485 -82.513835 27.586023
270488 -82.51383 27.585655
270489 -82.513822 27.585011
270496 -82.513797 27.583052
270133 -82.513796 27.582938
270472 -82.513757 27.579844
270473 -82.513738 27.575715
270498 -82.513742 27.574178
270506 -82.513742 27.573884
270507 -82.513756 27.568483
270504 -82.51103 27.562814
280915 -82.510818 27.556714
270918 -82.511018 27.546815
280917 -82.511118 27.539515
281009 -82.510418 27.531315
281071 -82.509418 27.529715
281078 -82.509118 27.529115
281082 -82.509018 27.528915
281084 -82.508866 27.528671
281171 -82.508518 27.528115
281172 -82.505918 27.523016
281177 -82.504718 27.520816
281178 -82.504418 27.520216
271468 -82.498212 27.511152
271469 -82.492099 27.508141
271470 -82.491299 27.507834
271472 -82.484258 27.506188
271471 -82.48148 27.504952
271473 -82.480919 27.504546
271474 -82.480063 27.503379
271475 -82.479427 27.502415
271476 -82.478443 27.500317
277061 -82.473417 27.494317
277085 -82.472517 27.492517
277095 -82.472317 27.492117
277096 -82.471917 27.491417
277099 -82.471817 27.491017
277100 -82.470417 27.488017
277109 -82.459317 27.463618
277141 -82.459217 27.457018
277149 -82.459217 27.445019
277153 -82.459217 27.442919
279000 -82.459217 27.441319
279003 -82.459217 27.438819
279007 -82.459217 27.41782
279010 -82.458017 27.41352
279012 -82.457817 27.41302
279016 -82.457717 27.41272
279017 -82.457617 27.41232
279018 -82.452717 27.396021
279028 -82.451317 27.391421
279033 -82.450017 27.388421
593595 -82.447407 27.38572
596978 -82.445942 27.360872
596982 -82.447269 27.344161
597000 -82.447315 27.340689
600922 -82.447361 27.338191
600923 -82.447468 27.33721
600927 -82.447514 27.335059
600929 -82.44778 27.326872
600928 -82.447803 27.326168
600979 -82.447843 27.324698
601052 -82.447834 27.309314
601053 -82.447818 27.308677
601060 -82.447773 27.30685
601061 -82.447727 27.30153
601086 -82.447773 27.298791
601085 -82.447834 27.298001
601084 -82.447773 27.295933
601281 -82.447971 27.283806
601292 -82.44817 27.273142
601387 -82.448704 27.270113
601392 -82.448765 27.269586
601393 -82.448811 27.269098
601394 -82.448917 27.26724
602318 -82.444753 27.197995
602319 -82.442403 27.189259
602322 -82.428547 27.168001
604452 -82.42371 27.155458
603523 -82.41724 27.149447
603522 -82.410047 27.138703
603571 -82.409458 27.137496
603570 -82.40832 27.136378
604511 -82.406811 27.134878
603578 -82.405765 27.133655
603579 -82.40089 27.127953
605036 -82.399507 27.126245
605042 -82.39571 27.122768
605043 -82.391239 27.116627
605053 -82.386997 27.112175
605064 -82.384846 27.110786
605070 -82.384693 27.110725
605134 -82.382923 27.109749
588320 -82.374899 27.108914
587624 -82.368317 27.109838
588321 -82.363159 27.109903
587629 -82.360047 27.109956
588324 -82.3517 27.110165
588368 -82.349187 27.110305
588369 -82.343767 27.11074
588416 -82.33947 27.111323
588327 -82.338901 27.111399
587621 -82.335469 27.111758
587622 -82.320961 27.110867
588326 -82.314822 27.108744
588333 -82.308123 27.106445
588332 -82.289334 27.10175
588338 -82.285603 27.100667
588360 -82.282611 27.100249
587673 -82.273081 27.100073
588362 -82.271363 27.10007
588363 -82.270696 27.100067
588364 -82.25452 27.099933
587678 -82.250124 27.09991
588365 -82.249814 27.099909
591285 -82.239852 27.099646
591286 -82.232048 27.099576
591287 -82.223435 27.099499
591288 -82.209376 27.099374
591290 -82.206014 27.099384
591292 -82.203982 27.09939
591312 -82.202706 27.099394
591313 -82.201539 27.099397
591317 -82.199683 27.099403
591293 -82.19429 27.099422
591294 -82.180439 27.099467
591295 -82.162103 27.099526
591296 -82.15861 27.099538
591297 -82.155752 27.099547
591304 -82.155386 27.099548
592183 -82.149857 27.099567
591298 -82.127161 27.095418
591299 -82.107451 27.07998
592572 -82.103441 27.076547
592606 -82.094191 27.068566
592627 -82.088119 27.063328
592624 -82.085016 27.061691
592623 -82.083267 27.06191
608239 -82.07629 27.055129
608240 -82.070326 27.048553
608241 -82.068294 27.046076
608242 -82.067904 27.045615
593096 -82.0678 27.045492
608243 -82.067594 27.045247
608244 -82.060611 27.038394
121802 -82.057476 27.03429
121061 -82.056538 27.033182
83180 -82.055686 27.032174
83166 -82.049755 27.023004
83165 -82.048123 27.020279
83162 -82.047998 27.019985
83161 -82.046623 27.017521
83179 -82.046315 27.016969
95058 -82.044749 27.01427
95057 -82.044193 27.013324
83296 -82.042801 27.010956
83295 -82.038185 27.003824
83143 -82.037359 27.002714
83142 -82.035588 27.000336
93852 -82.03477 26.998991
93853 -82.033668 26.997178
93851 -82.030269 26.991588
91511 -82.029126 26.989574
91510 -82.02824 26.988274
93869 -82.025171 26.983113
93867 -82.023396 26.980128
93870 -82.021759 26.976444
93871 -82.020521 26.971517
93872 -82.020492 26.970886
93973 -82.020801 26.967958
93974 -82.020848 26.966161
93975 -82.021247 26.95102
92543 -82.021048 26.948505
93976 -82.019723 26.944963
93977 -82.019589 26.944622
93978 -82.019446 26.944255
92595 -82.019391 26.944115
92596 -82.019183 26.943583
93679 -82.018961 26.943013
94092 -82.018893 26.942698
94093 -82.018855 26.942521
94090 -82.018585 26.941257
94091 -82.018485 26.940786
94094 -82.018332 26.940067
94096 -82.017873 26.937916
94097 -82.017411 26.935746
94098 -82.017081 26.934195
92794 -82.016994 26.933788
94100 -82.01654 26.931929
94101 -82.015789 26.929006
94102 -82.015159 26.926551
93681 -82.015093 26.926295
94103 -82.014556 26.924201
94104 -82.012598 26.917275
94121 -82.012063 26.915232
94122 -82.011468 26.912958
94123 -82.010161 26.907963
94126 -82.005439 26.898199
94124 -82.002092 26.894843
84560 -81.99981 26.89203
84561 -81.998235 26.890487
84562 -81.992227 26.884685
84564 -81.984446 26.877172
84566 -81.983794 26.876542
84567 -81.98318 26.875979
84568 -81.981854 26.874801
85781 -81.971996 26.861313
85282 -81.971423 26.858186
85777 -81.970805 26.854812
85778 -81.967627 26.84586
84534 -81.966997 26.844976
84532 -81.926693 26.810562
84531 -81.925291 26.809741
84530 -81.921695 26.807635
96785 -81.892944 26.779416
96800 -81.881007 26.769864
256689 -81.863478 26.750553
265432 -81.8624 26.749616
256715 -81.856403 26.744382
256714 -81.854271 26.742521
256734 -81.851279 26.739929
256737 -81.850655 26.739561
256740 -81.83571 26.726986
256782 -81.82859 26.723802
256792 -81.826206 26.72313
258731 -81.822049 26.722174
258757 -81.81939 26.721754
258758 -81.813198 26.716666
260091 -81.812254 26.715066
260094 -81.811422 26.713658
260105 -81.810306 26.712346
260106 -81.801807 26.702548
263481 -81.800638 26.700603
260219 -81.800302 26.699323
260220 -81.79995 26.698379
260221 -81.799902 26.698139
260222 -81.79971 26.697083
260223 -81.79963 26.696603
260224 -81.799486 26.695275
260225 -81.798902 26.687647
260284 -81.798846 26.686203
260285 -81.798814 26.684092
260317 -81.798014 26.684508
260318 -81.797614 26.684764
260319 -81.797454 26.68486
260311 -81.796906 26.685048
260315 -81.796406 26.685248
260320 -81.794785 26.686141
260321 -81.793506 26.686847
260332 -81.791906 26.687847
245937 -81.791666 26.687972
245938 -81.79147 26.688075
260392 -81.79059 26.688603
260393 -81.79027 26.688827
260391 -81.789213 26.689483
260395 -81.784712 26.692001
260394 -81.779549 26.694699
260455 -81.778348 26.695531
260454 -81.770349 26.698555
260715 -81.763325 26.700571
260713 -81.760141 26.701515
260726 -81.755693 26.702763
260727 -81.753357 26.703243
260739 -81.751308 26.703675
260740 -81.75078 26.703787
233711 -81.749804 26.703921
233709 -81.749402 26.7039
233707 -81.747458 26.704267
233708 -81.74697 26.704368
263694 -81.745468 26.704677
233704 -81.745008 26.704772
233702 -81.743118 26.705209
233699 -81.741459 26.705576
233700 -81.741009 26.705675
263693 -81.74018 26.705858
233694 -81.739161 26.706082
233690 -81.736506 26.706679
233680 -81.733213 26.707368
233674 -81.731145 26.707828
233668 -81.728796 26.70831
233660 -81.726038 26.708907
233657 -81.724941 26.709091
233647 -81.724277 26.70932
233635 -81.721264 26.70994
233631 -81.720932 26.710055
233633 -81.717114 26.71085
234416 -81.715112 26.711267
233594 -81.712558 26.7118
233591 -81.712404 26.711846
233592 -81.710996 26.712173
233556 -81.704463 26.713406
233537 -81.700556 26.714233
233538 -81.698181 26.714704
233526 -81.696419 26.715013
233519 -81.689525 26.715311
233521 -81.688403 26.715294
233520 -81.688044 26.715288
233522 -81.68429 26.715288
233523 -81.680154 26.715288
234310 -81.675191 26.715288
234309 -81.672747 26.715269
233544 -81.669783 26.714686
233542 -81.666799 26.714072
233548 -81.666303 26.71401
233547 -81.66325 26.713635
234496 -81.662796 26.713592
233566 -81.659086 26.713245
233565 -81.65735 26.713084
233579 -81.656081 26.71294
233578 -81.651886 26.712464
233612 -81.641852 26.711222
234515 -81.639705 26.710932
234514 -81.637667 26.710656
234526 -81.635309 26.710337
233643 -81.633471 26.710088
233641 -81.631485 26.70982
235678 -81.625757 26.709021
235835 -81.624471 26.708864
235834 -81.621107 26.708625
235832 -81.619524 26.708672
235833 -81.618387 26.708685
236569 -81.617032 26.7087
236825 -81.615213 26.70872
235831 -81.61102 26.708767
235826 -81.610356 26.70879
236828 -81.608604 26.70879
236827 -81.607944 26.70879
235830 -81.60756 26.70879
235828 -81.607139 26.708791
235829 -81.606896 26.708793
267188 -81.605448 26.708806
235823 -81.604458 26.708815
235825 -81.60315 26.708841
267205 -81.602602 26.708852
267189 -81.60207 26.708863
235821 -81.60096 26.708885
235822 -81.600252 26.708893
236567 -81.599484 26.708902
236568 -81.598815 26.708909
236829 -81.59835 26.708914
236830 -81.597845 26.708919
236833 -81.595203 26.708951
235818 -81.594831 26.708955
235819 -81.589989 26.708974
235817 -81.582805 26.709002
235816 -81.580226 26.708957
235813 -81.578515 26.709003
235814 -81.569509 26.709231
267193 -81.568611 26.709254
267194 -81.567762 26.709275
267191 -81.566609 26.709304
133282 -81.566277 26.709312
133235 -81.558828 26.709371
133150 -81.558066 26.709356
133149 -81.557653 26.709348
136244 -81.55496 26.709341
136243 -81.553581 26.709338
136695 -81.551692 26.709333
136696 -81.549008 26.709326
136697 -81.546475 26.70932
133154 -81.544332 26.709314
133153 -81.538758 26.7093
133156 -81.537353 26.709277
133157 -81.536623 26.709309
133151 -81.535796 26.709346
133148 -81.534162 26.709391
133145 -81.533013 26.709414
133147 -81.529033 26.709507
136692 -81.527336 26.709547
136693 -81.525915 26.70958
136694 -81.525433 26.709591
133142 -81.518407 26.709755
133144 -81.511984 26.709807
133141 -81.509239 26.710027
133137 -81.505408 26.712112
133138 -81.504402 26.712903
133229 -81.497769 26.718073
133387 -81.497102 26.718445
133384 -81.497029 26.718486
133381 -81.493966 26.720849
133382 -81.492116 26.722242
135099 -81.491249 26.722895
133376 -81.490188 26.723694
133377 -81.488299 26.725157
133366 -81.48549 26.727296
133367 -81.482289 26.729622
133580 -81.478242 26.732622
133581 -81.474388 26.735479
133504 -81.471106 26.737912
133358 -81.469583 26.739226
133359 -81.464542 26.743159
133337 -81.46399 26.743631
133330 -81.462994 26.744594
133322 -81.4621 26.745558
133323 -81.461951 26.745754
133301 -81.461105 26.746864
132748 -81.460009 26.748272
132754 -81.459035 26.749524
132751 -81.456609 26.753042
132720 -81.455817 26.754122
132721 -81.455688 26.754292
132691 -81.454566 26.755774
132692 -81.454405 26.755971
136104 -81.454097 26.756347
132770 -81.45403 26.756429
132771 -81.453449 26.757138
132842 -81.453278 26.757347
132640 -81.452446 26.758366
132605 -81.45053 26.760246
132604 -81.450454 26.760361
132596 -81.448308 26.761302
132598 -81.448104 26.761302
132599 -81.446592 26.761524
132588 -81.446392 26.761554
132587 -81.445958 26.761554
132589 -81.444757 26.761554
132591 -81.444451 26.761554
132586 -81.443812 26.761646
132582 -81.442713 26.761692
132578 -81.441666 26.761738
132579 -81.440951 26.761738
132575 -81.439903 26.761761
132576 -81.439265 26.761761
132572 -81.438371 26.761784
132570 -81.437579 26.761829
132585 -81.437477 26.761761
132584 -81.436097 26.761669
132583 -81.434769 26.761692
132580 -81.43349 26.761738
132581 -81.432264 26.761738
132577 -81.430936 26.761761
132573 -81.429684 26.761806
132574 -81.428356 26.761783
132571 -81.427027 26.761829
132569 -81.425801 26.761852
132568 -81.424498 26.761852
132555 -81.423272 26.761898
132556 -81.422437 26.761937
132554 -81.422301 26.761943
132551 -81.41382 26.762126
132553 -81.409464 26.762287
132786 -81.400155 26.763072
132525 -81.389984 26.764
132527 -81.388632 26.764065
132963 -81.387456 26.764121
132855 -81.383713 26.764337
132856 -81.382406 26.765133
136097 -81.375156 26.768481
133020 -81.373694 26.768493
133001 -81.367275 26.768514
132999 -81.358589 26.768586
133000 -81.358164 26.768587
132989 -81.336898 26.768637
132990 -81.333295 26.768684
133008 -81.324251 26.768628
133010 -81.316401 26.76858
132992 -81.311646 26.76855
132991 -81.311273 26.768548
132993 -81.309152 26.768548
132995 -81.304043 26.768537
132994 -81.287027 26.768454
132997 -81.271389 26.768406
132996 -81.262117 26.768378
132998 -81.257774 26.768377
133033 -81.248225 26.768397
133034 -81.247296 26.768398
133048 -81.232978 26.76842
133031 -81.228604 26.768427
133032 -81.21108 26.76849
133046 -81.205982 26.768515
133030 -81.204205 26.768523
133045 -81.194196 26.768432
133059 -81.17301 26.768111
133036 -81.17185 26.767791
133035 -81.171427 26.767675
133037 -81.169741 26.766436
133060 -81.167682 26.765367
133043 -81.166624 26.764767
133042 -81.145551 26.752739
133044 -81.130707 26.752815
133056 -81.129691 26.75282
133040 -81.128717 26.752825
133041 -81.120966 26.75294
133083 -81.113277 26.753034
133084 -81.113093 26.753037
133081 -81.082624 26.753501
133082 -81.082318 26.753634
133071 -81.08132 26.754326
133079 -81.079992 26.753891
133078 -81.063771 26.753846
133080 -81.056467 26.753866
133098 -81.052648 26.753877
133076 -81.047933 26.753891
133077 -81.046809 26.753898
133100 -81.044472 26.753913
133101 -81.031783 26.753996
133073 -81.027419 26.754025
133075 -81.021845 26.75408
133096 -81.017538 26.754124
135984 -81.014598 26.754154
133068 -81.014059 26.754159
133069 -81.007734 26.754217
133095 -81.007285 26.754222
133066 -81.006957 26.754225
133067 -80.999788 26.754085
130726 -80.999402 26.754085
130595 -80.996381 26.754086
130594 -80.995147 26.754087
130596 -80.99471 26.754088
130728 -80.991308 26.754102
130730 -80.988989 26.754112
130731 -80.987579 26.754118
130732 -80.985526 26.754127
130733 -80.979569 26.754154
130590 -80.97798 26.754161
130614 -80.970361 26.753966
130613 -80.968222 26.753912
130615 -80.967456 26.753912
130616 -80.966505 26.753933
130612 -80.965387 26.753958
130609 -80.959843 26.754028
130611 -80.959652 26.75403
130713 -80.95946 26.754033
130714 -80.959037 26.754039
130715 -80.958669 26.754044
130606 -80.952996 26.75412
130599 -80.951157 26.754144
130444 -80.949318 26.754167
130600 -80.947325 26.754167
130607 -80.946993 26.754121
130608 -80.94459 26.754153
130602 -80.94357 26.754167
130603 -80.942242 26.75419
130597 -80.940173 26.754236
130591 -80.938078 26.754259
130592 -80.936085 26.754236
130586 -80.934936 26.754282
130587 -80.934067 26.754282
130593 -80.933148 26.754259
130588 -80.932126 26.754282
130589 -80.930133 26.754282
130583 -80.928064 26.754327
130577 -80.925842 26.75435
130578 -80.923773 26.75435
130579 -80.922444 26.75435
130576 -80.920682 26.754396
130580 -80.919737 26.754373
130584 -80.919302 26.754327
130585 -80.919009 26.75434
130719 -80.918874 26.754345
130723 -80.918699 26.754352
130720 -80.918527 26.75436
130581 -80.918255 26.754372
130582 -80.918063 26.754374
130844 -80.916593 26.754395
130605 -80.913656 26.754394
130604 -80.910412 26.754233
130700 -80.908628 26.753605
130699 -80.901523 26.750644
131360 -80.886055 26.743843
449539 -80.877703 26.740093
449538 -80.874876 26.73872
449537 -80.869393 26.736145
449536 -80.859277 26.730874
449535 -80.857336 26.729854
449534 -80.855908 26.72917
449533 -80.852789 26.727459
449532 -80.852232 26.727202
449678 -80.851373 26.726711
449677 -80.850876 26.726427
449668 -80.850193 26.725921
449667 -80.84533 26.721521
449676 -80.82099 26.697651
449675 -80.810777 26.696069
449737 -80.807177 26.696023
449736 -80.806785 26.696023
449755 -80.806487 26.696023
449756 -80.805193 26.696099
449753 -80.80493 26.696114
449754 -80.80396 26.696183
449747 -80.803825 26.696214
449748 -80.803682 26.696248
450299 -80.80366 26.696253
452236 -80.803648 26.696256
449770 -80.801049 26.69687
449771 -80.797402 26.698003
449774 -80.78869 26.698359
449773 -80.773517 26.69427
449780 -80.772836 26.693929
449779 -80.751509 26.682342
449778 -80.751191 26.68218
449777 -80.750268 26.681864
449908 -80.748294 26.68124
449910 -80.747752 26.681114
449868 -80.744959 26.680737
449867 -80.744286 26.680646
449865 -80.743337 26.680556
451047 -80.731828 26.679985
451050 -80.728432 26.679183
451139 -80.726253 26.678188
451170 -80.725394 26.67767
451169 -80.724628 26.677464
451254 -80.723433 26.67644
451253 -80.722943 26.67602
451251 -80.722688 26.675882
451250 -80.722146 26.674994
451323 -80.72195 26.674729
451322 -80.71998 26.67141
451321 -80.718959 26.669576
451320 -80.718404 26.668537
451319 -80.71815 26.667967
451367 -80.718039 26.667718
451366 -80.717784 26.667489
451365 -80.717069 26.666044
451391 -80.716414 26.66499
451390 -80.715843 26.664072
451427 -80.714975 26.662284
451426 -80.714745 26.661848
451489 -80.714567 26.66155
451268 -80.714041 26.660467
451267 -80.712983 26.657882
451513 -80.712549 26.656139
451515 -80.712497 26.653478
451514 -80.71248 26.653203
451571 -80.712472 26.653065
451574 -80.712291 26.645979
451580 -80.71226 26.644271
451579 -80.712162 26.638823
451623 -80.712008 26.631508
451622 -80.711621 26.617145
451621 -80.711569 26.609943
454373 -80.711556 26.609714
454406 -80.71153 26.609256
454405 -80.710966 26.595698
454402 -80.710954 26.595128
454401 -80.710928 26.594876
454400 -80.710777 26.588051
454454 -80.710619 26.58091
454453 -80.710619 26.580589
454464 -80.710619 26.580428
454468 -80.710465 26.572975
454470 -80.710415 26.565918
454543 -80.710412 26.565452
454542 -80.706304 26.551968
454566 -80.706253 26.551693
454573 -80.69419 26.536809
454585 -80.680525 26.519012
454584 -80.680211 26.518564
454602 -80.679964 26.51821
454604 -80.67349 26.510343
454622 -80.671655 26.507934
454621 -80.670508 26.50633
455024 -80.668641 26.504087
445952 -80.665692 26.500351
445951 -80.653129 26.484901
445933 -80.648875 26.479579
445932 -80.64266 26.471298
445985 -80.632525 26.457717
445984 -80.606834 26.424387
445983 -80.604458 26.421302
445982 -80.59903 26.414309
445981 -80.598495 26.41369
445980 -80.583923 26.394817
445979 -80.5767 26.385617
446091 -80.576283 26.385095
446092 -80.565791 26.3714
446285 -80.565077 26.37062
446284 -80.538352 26.33617
446283 -80.538071 26.335872
446432 -80.537639 26.335413
446431 -80.537283 26.334931
27298 -80.536973 26.334593
27297 -80.5368 26.334404
27310 -80.514159 26.304744
27309 -80.513803 26.304078
27314 -80.512862 26.302978
27320 -80.472376 26.250359
27486 -80.460306 26.230078
27491 -80.460275 26.22986
27492 -80.460175 26.22946
27493 -80.454275 26.202861
32910 -80.454275 26.202561
32912 -80.451075 26.187862
32914 -80.448575 26.176562
32915 -80.44269 26.149688
32926 -80.442575 26.149163
32927 -80.441975 26.146363
32925 -80.441875 26.145763
32931 -80.440775 26.145463
32935 -80.427936 26.142195
32941 -80.425637 26.14166
32942 -80.422995 26.141052
32943 -80.421698 26.140701
32944 -80.416949 26.139475
32953 -80.414398 26.138884
32965 -80.404458 26.13647
32975 -80.389764 26.132918
32971 -80.386651 26.132175
32970 -80.38084 26.130836
33372 -80.373241 26.129141
33456 -80.369766 26.128369
33457 -80.368191 26.127991
33462 -80.362265 26.126597
33467 -80.360873 26.126264
33472 -80.356173 26.125064
33519 -80.355879 26.12499
27538 -80.352407 26.124113
27539 -80.352175 26.124054
33532 -80.346273 26.122564
33533 -80.342853 26.121934
33540 -80.342573 26.121864
33546 -80.342373 26.121864
33548 -80.330172 26.118764
34028 -80.329972 26.118764
34030 -80.324872 26.117564
34077 -80.321972 26.116964
34098 -80.315972 26.115664
34177 -80.314372 26.115264
34188 -80.313972 26.115064
34191 -80.313772 26.115064
34194 -80.309772 26.114164
34212 -80.304872 26.112864
27613 -80.298072 26.111264
35608 -80.288184 26.108841
35607 -80.287871 26.108764
35707 -80.282171 26.107264
43543 -80.268971 26.104064
43551 -80.265571 26.103265
43596 -80.263371 26.102665
43652 -80.255371 26.100665
43994 -80.253571 26.100165
44001 -80.25027 26.099465
44132 -80.24427 26.098065
44159 -80.23467 26.095765
44303 -80.23207 26.095065
44310 -80.22997 26.094465
45873 -80.22847 26.094165
45881 -80.22667 26.093865
45896 -80.22497 26.093365
45904 -80.22307 26.092865
45938 -80.22137 26.092565
45940 -80.219469 26.091965
45942 -80.216969 26.091365
46084 -80.216369 26.091265
46089 -80.216169 26.086165
46419 -80.216069 26.084665
46422 -80.216069 26.084365
46423 -80.215969 26.083465
46428 -80.215969 26.082165
46429 -80.215369 26.066066
46476 -80.215469 26.065766
46474 -80.215469 26.065466
46478 -80.215376 26.062537
46477 -80.214969 26.054866
47340 -80.214969 26.054266
47341 -80.214969 26.053566
47342 -80.214869 26.050566
47352 -80.214769 26.046467
47448 -80.214768 26.046447
70894 -80.214465 26.042999
47500 -80.213969 26.039367
47509 -80.213913 26.038732
47527 -80.213669 26.035967
47528 -80.213655 26.035687
47874 -80.213469 26.032067
47876 -80.213272 26.024767
47904 -80.213269 26.024667
47907 -80.213169 26.021967
73660 -80.213169 26.021067
73661 -80.213069 26.020268
73662 -80.213069 26.020218
73663 -80.213069 26.019668
73664 -80.213057 26.019568
73665 -80.21299 26.019036
73667 -80.212969 26.018868
73668 -80.21306 26.018233
73666 -80.213069 26.018168
47983 -80.212969 26.017568
48020 -80.213063 26.016819
73669 -80.21299 26.016136
73670 -80.212965 26.015918
73674 -80.212869 26.014568
73671 -80.212869 26.014468
73672 -80.212869 26.013768
73673 -80.212904 26.013459
73675 -80.212969 26.013068
73676 -80.21299 26.012898
73677 -80.213057 26.012368
73678 -80.213069 26.012268
73679 -80.213069 26.011848
73680 -80.213269 26.010768
73681 -80.213287 26.01061
48087 -80.213369 26.009868
58245 -80.213769 26.008468
58234 -80.214369 26.006868
58235 -80.214769 26.006268
58239 -80.215069 26.005768
58240 -80.215269 26.005168
58241 -80.21567 26.004468
58242 -80.217058 26.002568
73686 -80.217775 26.001721
58221 -80.21817 26.001168
58222 -80.218267 26.001082
68268 -80.219138 26.000308
68269 -80.22037 25.999088
59657 -80.22047 25.998968
59658 -80.22221 25.99729
68318 -80.22327 25.996268
73688 -80.22377 25.995768
59695 -80.22447 25.995068
59688 -80.22717 25.991669
59615 -80.23017 25.981769
59618 -80.22987 25.976069
59951 -80.22977 25.972392
60011 -80.22977 25.972269
323758 -80.23003 25.971723
315948 -80.230022 25.971382
314154 -80.230117 25.961898
314153 -80.23007 25.96007
314321 -80.22987 25.95567
315198 -80.22987 25.95547
314161 -80.229449 25.951851
314160 -80.22937 25.95117
315392 -80.22717 25.94837
315393 -80.22467 25.94527
315370 -80.22157 25.94157
316401 -80.21537 25.933871
316400 -80.21257 25.931871
316399 -80.21007 25.930771
316398 -80.20917 25.930571
316927 -80.20947 25.930271
316928 -80.21037 25.929471
316930 -80.21077 25.929171
316931 -80.21157 25.928571
316413 -80.21207 25.928171
315799 -80.21177 25.925971
315798 -80.21177 25.925471
316863 -80.21197 25.924771
316859 -80.21207 25.920971
316858 -80.211907 25.918054
316860 -80.211828 25.917083
316862 -80.211812 25.916886
316819 -80.21177 25.916371
316818 -80.21187 25.915971
316820 -80.21187 25.915471
316869 -80.21187 25.914671
316970 -80.21187 25.913759
316909 -80.21187 25.912571
316969 -80.21137 25.912671
316852 -80.21057 25.912671
317055 -80.21037 25.910072
317045 -80.210274 25.907822
316941 -80.21017 25.905372
316942 -80.21007 25.901672
318755 -80.20997 25.899472
318772 -80.20997 25.897972
318776 -80.20977 25.895372
318775 -80.20987 25.894472
318786 -80.209784 25.893701
318785 -80.209673 25.892699
318784 -80.20957 25.891772
318783 -80.209538 25.890907
318782 -80.20947 25.889072
318885 -80.20937 25.886372
318891 -80.20937 25.886272
318890 -80.20937 25.885472
318903 -80.20937 25.885272
318899 -80.20937 25.884499
318897 -80.20937 25.883572
318927 -80.20917 25.881473
318936 -80.209158 25.881373
318935 -80.209144 25.881258
318937 -80.209083 25.880773
318931 -80.20907 25.880673
318943 -80.20907 25.879973
321784 -80.20897 25.879073
321788 -80.208872 25.878194
319057 -80.208772 25.877293
319055 -80.20867 25.876373
321599 -80.208587 25.875373
321598 -80.20852 25.874573
321602 -80.208478 25.874073
312942 -80.20842 25.873373
312941 -80.20837 25.872773
321605 -80.208278 25.871673
312947 -80.208217 25.870944
312946 -80.208211 25.870873
301902 -80.20817 25.870373
301901 -80.20817 25.868973
301922 -80.20807 25.867573
321609 -80.208021 25.866787
321611 -80.207983 25.866183
321613 -80.207937 25.865452
321614 -80.207932 25.865373
301929 -80.207895 25.864773
301928 -80.207888 25.864667
301930 -80.20787 25.864373
302007 -80.20777 25.861673
302006 -80.20777 25.860373
302005 -80.20767 25.859473
302008 -80.207574 25.858066
302009 -80.20767 25.856973
301995 -80.20757 25.855273
301994 -80.20747 25.854374
301996 -80.20747 25.853974
302002 -80.20747 25.853574
302003 -80.20727 25.850474
302903 -80.20717 25.848774
302931 -80.20717 25.847374
302944 -80.20707 25.846974
302943 -80.20657 25.845074
302960 -80.20627 25.843274
302953 -80.20627 25.842531
302954 -80.20627 25.842517
302949 -80.20627 25.841874
303037 -80.20617 25.841274
303040 -80.20617 25.840674
303074 -80.20617 25.839474
303076 -80.20617 25.838274
303077 -80.20617 25.837374
303085 -80.206173 25.835876
303084 -80.20597 25.834674
303087 -80.20597 25.834274
303094 -80.205952 25.834074
303093 -80.20587 25.833174
303130 -80.20587 25.832174
303128 -80.20577 25.829574
303127 -80.20617 25.828474
303525 -80.20647 25.824875
303538 -80.20637 25.823975
321621 -80.20637 25.822998
303536 -80.206357 25.82219
303535 -80.20607 25.818075
303565 -80.206052 25.817475
303600 -80.206076 25.814926
303599 -80.20607 25.814775
303598 -80.20607 25.814175
303597 -80.20597 25.813375
303710 -80.20597 25.812575
303709 -80.20597 25.812275
303706 -80.20607 25.811975
303705 -80.20597 25.810575
303733 -80.20577 25.809475
303769 -80.20587 25.808975
303765 -80.20577 25.807575
303759 -80.20577 25.806275
303754 -80.20577 25.803475
303782 -80.20557 25.802475
307980 -80.20557 25.801729
307979 -80.20557 25.801135
307978 -80.20557 25.799575
307977 -80.20557 25.798876
307955 -80.20557 25.797776
307950 -80.20547 25.796876
308013 -80.20557 25.795176
308018 -80.20547 25.792676
308020 -80.20547 25.791376
308030 -80.20507 25.789676
308031 -80.20477 25.788676
308028 -80.20607 25.788676
308029 -80.20687 25.788576
308082 -80.20797 25.788476
308081 -80.208633 25.788175
308078 -80.20907 25.787976
308077 -80.20915 25.787936
308067 -80.20987 25.787576
308068 -80.210282 25.787329
307833 -80.21087 25.786976
307835 -80.211338 25.786772
322007 -80.211835 25.786556
322003 -80.212157 25.786416
322002 -80.212892 25.786097
308052 -80.21317 25.785976
308051 -80.21387 25.785676
308050 -80.21467 25.785176
307846 -80.216308 25.784572
307825 -80.21637 25.784576
307750 -80.21757 25.783976
307752 -80.21897 25.785476
307748 -80.22067 25.786076
306817 -80.22297 25.786776
307739 -80.22297 25.787276
307740 -80.22307 25.787976


==> explicit_via_paths_Tampa_to_Miami_time_6.txt <==
node_id x y
179640 -82.464716 27.970598
179641 -82.464716 27.968698
179638 -82.464716 27.968198
179637 -82.464816 27.967098
179655 -82.463516 27.967098
179746 -82.462316 27.967098
179747 -82.460816 27.967098
179750 -82.459616 27.967098
179761 -82.458316 27.967098
179762 -82.457216 27.967098
179765 -82.456616 27.967098
180579 -82.455416 27.967098
180577 -82.454416 27.967098
180578 -82.454016 27.967098
180581 -82.453716 27.967098
180589 -82.453416 27.967098
180712 -82.453216 27.966498
180715 -82.452118 27.965776
180713 -82.451216 27.965498
180724 -82.449316 27.965298
197726 -82.449126 27.965303
180739 -82.447316 27.965349
180732 -82.445416 27.965398
180730 -82.444216 27.965398
181281 -82.442816 27.965298
181286 -82.439262 27.965369
181284 -82.437816 27.965398
181381 -82.435416 27.965398
181386 -82.434616 27.965298
181390 -82.431316 27.965398
181162 -82.431116 27.965398
181163 -82.430716 27.965399
187221 -82.428016 27.965399
187222 -82.426216 27.965399
187255 -82.423672 27.965399
187254 -82.423116 27.965399
187253 -82.422116 27.965399
187178 -82.420716 27.965399
187176 -82.419216 27.965399
187204 -82.418116 27.965399
187398 -82.417181 27.965321
187399 -82.416916 27.965299
187459 -82.413815 27.965299
187413 -82.410515 27.965399
187412 -82.409915 27.965399
187498 -82.408715 27.965399
187501 -82.407515 27.965499
187506 -82.403315 27.967199
187693 -82.402015 27.968199
187747 -82.399715 27.969899
187745 -82.399615 27.969982
187746 -82.399115 27.970399
187726 -82.398859 27.970591
187727 -82.393515 27.974598
187667 -82.389485 27.977698
187668 -82.387015 27.979598
187666 -82.384315 27.981698
187619 -82.381615 27.983798
187617 -82.380901 27.984317
187618 -82.379415 27.985398
187659 -82.375515 27.988298
188670 -82.373015 27.990198
188671 -82.371222 27.991604
188643 -82.369125 27.993249
188641 -82.367915 27.994198
188642 -82.366315 27.995398
188313 -82.364815 27.996398
188311 -82.361515 27.996198
188312 -82.360615 27.996298
188781 -82.358815 27.996098
188779 -82.357615 27.995998
188786 -82.356838 27.995786
188440 -82.354854 27.995594
188438 -82.353062 27.995514
188439 -82.351542 27.995594
188351 -82.350624 27.995663
188352 -82.349958 27.995802
189004 -82.34743 27.996554
189008 -82.346038 27.99697
189009 -82.34503 27.997306
188468 -82.33967 27.998998
188469 -82.334974 28.000459
188470 -82.333782 28.000778
189085 -82.33231 28.001226
189086 -82.331478 28.001402
189099 -82.328198 28.001994
189100 -82.327238 28.00209
191636 -82.326214 28.002218
191635 -82.325446 28.00233
191487 -82.321702 28.002842
191486 -82.31911 28.003194
191483 -82.318155 28.003333
191484 -82.310912 28.004427
191485 -82.305109 28.005578
191539 -82.302725 28.005994
191540 -82.300101 28.006506
200397 -82.290435 28.008263
200398 -82.286192 28.009092
200399 -82.283448 28.009826
191522 -82.282003 28.01029
191523 -82.279036 28.011318
191354 -82.277701 28.01177
191353 -82.259862 28.018302
191352 -82.248132 28.022409
191351 -82.246676 28.022697
192543 -82.244628 28.023065
192574 -82.2425 28.023529
192575 -82.2417 28.023657
192572 -82.239614 28.024072
192567 -82.236438 28.024809
192573 -82.215875 28.027673
195189 -82.203523 28.027433
195222 -82.191842 28.027018
195247 -82.191138 28.026954
195304 -82.186946 28.026986
195346 -82.183106 28.02705
200857 -82.178864 28.027071
200862 -82.166658 28.02707
197157 -82.162374 28.02707
195290 -82.16053 28.027075
195291 -82.158865 28.02713
195586 -82.158225 28.027178
195587 -82.155884 28.027173
195588 -82.155281 28.027146
189095 -82.153185 28.02721
189096 -82.1499 28.027271
191422 -82.148641 28.027434
191423 -82.141889 28.029354
189097 -82.13624 28.031454
189098 -82.135648 28.031674
191424 -82.134176 28.032218
195759 -82.12992 28.033738
195795 -82.129328 28.03401
195816 -82.127744 28.03449
195799 -82.125792 28.03521
167770 -82.125408 28.03537
167769 -82.1252 28.03537
166619 -82.115472 28.036762
166618 -82.105039 28.036778
166645 -82.102399 28.036833
166646 -82.101129 28.036857
166613 -82.096875 28.036937
166612 -82.072335 28.03713
167124 -82.059854 28.036906
167125 -82.058686 28.036874
163315 -82.056606 28.036798
163314 -82.056406 28.036798
562993 -82.048006 28.036698
563005 -82.043808 28.036648
563004 -82.039606 28.036598
563043 -82.030205 28.040998
563401 -82.019205 28.049198
563397 -82.018705 28.049598
563404 -82.018505 28.049698
563396 -82.015105 28.052198
556663 -82.011505 28.054997
562983 -82.010783 28.055542
541000 -82.001704 28.062397
540999 -81.999304 28.064197
541119 -81.991504 28.069797
541118 -81.990404 28.070697
541123 -81.989504 28.071297
541124 -81.989204 28.071597
541122 -81.987504 28.072897
541128 -81.985304 28.074397
541129 -81.985004 28.074597
541198 -81.982567 28.076317
541194 -81.976504 28.080596
541200 -81.973804 28.082796
541203 -81.973204 28.083196
541793 -81.970504 28.085196
541810 -81.966703 28.087996
564133 -81.966095 28.088392
564135 -81.962051 28.091023
541832 -81.960943 28.091744
541831 -81.958403 28.093396
541882 -81.951703 28.097496
541881 -81.949503 28.100095
541676 -81.948403 28.101695
541675 -81.942403 28.110295
564566 -81.942256 28.110464
566776 -81.940956 28.111962
564563 -81.938768 28.114484
541679 -81.938657 28.114612
541678 -81.937803 28.115595
541682 -81.937203 28.116695
541681 -81.936103 28.117695
565968 -81.935161 28.118495
566769 -81.935008 28.118624
541700 -81.92767 28.124853
541699 -81.927503 28.124994
541703 -81.922202 28.128794
565105 -81.921972 28.128956
547234 -81.907044 28.137586
547233 -81.902002 28.139294
547235 -81.898902 28.139994
547245 -81.895978 28.140838
547259 -81.894138 28.141318
547499 -81.893994 28.14135
564049 -81.850031 28.154316
547496 -81.842153 28.156133
547511 -81.826713 28.157525
547512 -81.826233 28.157541
547216 -81.825881 28.157573
547522 -81.81428 28.157623
547523 -81.80436 28.157605
547897 -81.804104 28.157573
547861 -81.802008 28.157605
547854 -81.799921 28.157652
547855 -81.799864 28.157653
547870 -81.799592 28.157637
547867 -81.77708 28.164613
547876 -81.747495 28.180548
547880 -81.744919 28.181604
547879 -81.744007 28.181956
547883 -81.743191 28.182244
547882 -81.740871 28.183188
547885 -81.723399 28.190148
554844 -81.702662 28.199156
554882 -81.650517 28.231874
554881 -81.649877 28.23237
554884 -81.648885 28.233026
539456 -81.646501 28.234818
539454 -81.621172 28.254674
414921 -81.6157 28.259426
414932 -81.615203 28.259426
415349 -81.613862 28.260995
415208 -81.613696 28.261189
415209 -81.600696 28.274889
415212 -81.593896 28.281889
415202 -81.590696 28.285089
415222 -81.577596 28.299088
415240 -81.552195 28.325487
415239 -81.548595 28.329187
415249 -81.548195 28.329587
415248 -81.546695 28.331187
415247 -81.545595 28.332387
415241 -81.544995 28.332887
415251 -81.542695 28.332987
415254 -81.541895 28.332987
415259 -81.540795 28.332987
415260 -81.538395 28.332987
415258 -81.536095 28.332987
415269 -81.535695 28.332987
415271 -81.529295 28.332987
415276 -81.527796 28.333028
415272 -81.525595 28.333087
415277 -81.525095 28.333087
415278 -81.524195 28.333087
415279 -81.522576 28.333002
415281 -81.522295 28.332987
415282 -81.520795 28.333087
415283 -81.520095 28.332987
415285 -81.518695 28.332887
415288 -81.516998 28.332784
415293 -81.516995 28.332787
415307 -81.515695 28.332887
415309 -81.514894 28.332887
415314 -81.512794 28.332987
415315 -81.512594 28.332787
415375 -81.509394 28.332787
415376 -81.50209 28.332887
410048 -81.499794 28.332887
410047 -81.495794 28.332687
410049 -81.495294 28.332687
410055 -81.493694 28.332687
410056 -81.492794 28.332687
410057 -81.491394 28.332687
410058 -81.489094 28.332687
410065 -81.484265 28.332773
410061 -81.483794 28.332787
410066 -81.481494 28.332787
409100 -81.480294 28.332687
409099 -81.477607 28.332534
410166 -81.476794 28.332487
410169 -81.474694 28.331487
410202 -81.470694 28.325587
410210 -81.470694 28.324787
410211 -81.470794 28.323387
410185 -81.470794 28.322487
410212 -81.469894 28.318388
410219 -81.469394 28.317388
410220 -81.468094 28.314888
410256 -81.466594 28.311988
417708 -81.464045 28.307399
419072 -81.460893 28.304473
410272 -81.459824 28.303992
410271 -81.459594 28.303888
410274 -81.45718 28.303884
410544 -81.454393 28.303988
410551 -81.453273 28.304144
410568 -81.450893 28.304288
410569 -81.449693 28.304188
410570 -81.449113 28.304192
417710 -81.448162 28.304243
410596 -81.44506 28.304388
410595 -81.444693 28.304388
410597 -81.440888 28.304397
410611 -81.440767 28.3044
410610 -81.436393 28.304488
410613 -81.436374 28.304487
410614 -81.433893 28.304488
409821 -81.433002 28.304424
418169 -81.432432 28.304388
410746 -81.432012 28.304388
410745 -81.431393 28.304388
410747 -81.430193 28.304388
410749 -81.428724 28.304388
410748 -81.428393 28.304388
410761 -81.428227 28.304402
410760 -81.426693 28.304488
410777 -81.424893 28.304388
410766 -81.424293 28.304388
410301 -81.424056 28.304406
410791 -81.422993 28.304488
410792 -81.422493 28.304488
410795 -81.421993 28.304488
410800 -81.421114 28.304488
410799 -81.419993 28.304488
410930 -81.419693 28.304488
410925 -81.415993 28.304488
410936 -81.414993 28.304488
410939 -81.413893 28.304388
410950 -81.411793 28.304388
410953 -81.41098 28.304388
410952 -81.408593 28.304388
410959 -81.407693 28.304388
411742 -81.404793 28.304288
411749 -81.403593 28.304388
411751 -81.402893 28.304288
411756 -81.402093 28.304388
411757 -81.401393 28.304288
411808 -81.400693 28.304388
411810 -81.399993 28.304388
411813 -81.399493 28.304388
411814 -81.398593 28.304388
411816 -81.398193 28.304388
411829 -81.397393 28.304388
411831 -81.396993 28.304388
411832 -81.396292 28.304288
411836 -81.395992 28.304288
411838 -81.395392 28.304288
411986 -81.394192 28.304388
411989 -81.391184 28.304379
411990 -81.385492 28.304288
412006 -81.384196 28.30421
416608 -81.383174 28.304148
412007 -81.382192 28.304088
412008 -81.380434 28.303529
418168 -81.379605 28.303225
416607 -81.378156 28.302615
412063 -81.378092 28.302588
412065 -81.370692 28.297388
412075 -81.367792 28.295288
412085 -81.366792 28.294588
412086 -81.364792 28.293188
412088 -81.356792 28.287789
412150 -81.355292 28.286789
412405 -81.353465 28.285585
412406 -81.351792 28.284489
412407 -81.351192 28.284089
412408 -81.350292 28.283689
412409 -81.349092 28.282789
412411 -81.346395 28.280929
412418 -81.343292 28.278789
412419 -81.340892 28.276689
412421 -81.338861 28.273422
412430 -81.338592 28.272989
412431 -81.338392 28.272489
412432 -81.337492 28.270989
412435 -81.335992 28.268189
412441 -81.333092 28.265089
412454 -81.332192 28.26059
413150 -81.330992 28.25579
413154 -81.329692 28.25209
413160 -81.329192 28.25029
413162 -81.322928 28.230581
417273 -81.322479 28.22917
417179 -81.322421 28.228986
417180 -81.318517 28.222717
417274 -81.318394 28.222594
413281 -81.316691 28.220891
413283 -81.316569 28.220776
413293 -81.307091 28.205291
413295 -81.304891 28.190692
414132 -81.302091 28.173192
414136 -81.286991 28.125294
414460 -81.265891 28.087495
414485 -81.261291 28.084095
414491 -81.258781 28.081957
414496 -81.258591 28.081795
408530 -81.24979 28.073837
408529 -81.244107 28.069401
408537 -81.234558 28.062029
408536 -81.234074 28.061655
408546 -81.219493 28.050654
408552 -81.208299 28.041828
408601 -81.195034 28.031628
409142 -81.111165 27.972916
409006 -81.110565 27.972271
409005 -81.109006 27.970596
409014 -81.098595 27.959845
409015 -81.093119 27.955008
409102 -81.078982 27.942688
409123 -81.046824 27.905007
409046 -81.034952 27.889119
409045 -81.023478 27.876518
409064 -81.016822 27.869219
409253 -81.013805 27.865894
409291 -81.009193 27.859001
409266 -81.007438 27.850153
409265 -81.003738 27.826289
409630 -81.003721 27.826198
409629 -80.999612 27.808377
416308 -80.973588 27.782734
409636 -80.97339 27.782555
409635 -80.949478 27.760853
409614 -80.949059 27.760472
409613 -80.939243 27.751549
415898 -80.93412 27.746857
415876 -80.932338 27.745243
415869 -80.92637 27.739836
415868 -80.919503 27.733614
415784 -80.912443 27.727284
415867 -80.904817 27.720151
415866 -80.898352 27.71405
415804 -80.895097 27.705765
415803 -80.895033 27.702079
415813 -80.894956 27.700818
415812 -80.894982 27.69974
415828 -80.894855 27.696048
415832 -80.893232 27.695383
415834 -80.892073 27.694832
415839 -80.889189 27.693547
415851 -80.880446 27.688738
415850 -80.878759 27.687375
210965 -80.873484 27.683096
210964 -80.861531 27.681761
210967 -80.840756 27.681686
210966 -80.837756 27.681676
211145 -80.836087 27.68167
210971 -80.819934 27.679047
210970 -80.806975 27.67262
210974 -80.803447 27.670074
210975 -80.790263 27.658356
211024 -80.786427 27.654983
211019 -80.784136 27.653012
208047 -80.776168 27.645822
210980 -80.769617 27.641773
210981 -80.767119 27.641634
210982 -80.64343 27.640419
211441 -80.628672 27.640313
211966 -80.619952 27.640208
212461 -80.619768 27.640206
211969 -80.61553 27.640163
211968 -80.611353 27.64012
212462 -80.610963 27.640118
211973 -80.610676 27.640117
211972 -80.60713 27.640098
211982 -80.602977 27.640052
211981 -80.599096 27.640009
212464 -80.59889 27.640008
211990 -80.59475 27.639987
211989 -80.594616 27.639987
212465 -80.590487 27.63993
212467 -80.586639 27.639877
212468 -80.582217 27.639817
212000 -80.578283 27.639764
211999 -80.578009 27.63976
211998 -80.569384 27.639761
212472 -80.553117 27.639584
212010 -80.552573 27.639606
212009 -80.538872 27.639369
212011 -80.537147 27.639369
212015 -80.536883 27.639359
212014 -80.536555 27.639346
212017 -80.534495 27.639346
212018 -80.533079 27.639322
212021 -80.529011 27.639299
212024 -80.528726 27.639299
212022 -80.528393 27.639298
212025 -80.527051 27.639301
214961 -80.523826 27.63931
214792 -80.52286 27.639313
218248 -80.521535 27.639317
212086 -80.51933 27.639342
212007 -80.517811 27.639364
212033 -80.517558 27.638701
212032 -80.517374 27.638218
212039 -80.516988 27.637117
212088 -80.51568 27.626912
215532 -80.515562 27.624261
215531 -80.514653 27.617049
215381 -80.512877 27.613312
215379 -80.51239 27.61237
215535 -80.511196 27.609892
215534 -80.511053 27.609595
215579 -80.509858 27.607161
215577 -80.50933 27.606086
212521 -80.508811 27.605113
212522 -80.507542 27.602596
215582 -80.507396 27.602301
215590 -80.505602 27.598706
212175 -80.504502 27.596411
212174 -80.504068 27.595552
215426 -80.500434 27.588654
215529 -80.500163 27.587966
215530 -80.499776 27.587669
216873 -80.499708 27.587578
216872 -80.499466 27.587256
216948 -80.498072 27.584002
216947 -80.497651 27.583182
212002 -80.496206 27.58036
212001 -80.486791 27.565988
216977 -80.480387 27.558259
217026 -80.480261 27.558105
582211 -80.479687 27.557402
582901 -80.477494 27.554719
582906 -80.474278 27.550784
582916 -80.473342 27.54964
582917 -80.472575 27.548606
582924 -80.471041 27.546749
582926 -80.470346 27.545907
582927 -80.468417 27.54357
582930 -80.466339 27.541054
582933 -80.464474 27.538796
582886 -80.464389 27.538693
573871 -80.463847 27.538037
582936 -80.462013 27.53589
582890 -80.46019 27.533756
582889 -80.456154 27.528888
582941 -80.455956 27.528591
582687 -80.455749 27.52828
582686 -80.454842 27.526916
582698 -80.454276 27.525908
582757 -80.453468 27.524914
582756 -80.451189 27.521414
582950 -80.450901 27.520926
582959 -80.45055 27.520382
582831 -80.448096 27.515679
582829 -80.447717 27.514696
582961 -80.447414 27.514112
582970 -80.447104 27.513318
582971 -80.446624 27.512137
582975 -80.445115 27.508643
575712 -80.444373 27.506653
575705 -80.436784 27.489305
575704 -80.434975 27.484797
575757 -80.427482 27.470438
575759 -80.427307 27.470227
575758 -80.427207 27.470106
575760 -80.426612 27.469519
575761 -80.416144 27.462787
575784 -80.40766 27.460113
575827 -80.407431 27.459815
575830 -80.403388 27.457748
575831 -80.399176 27.455211
575832 -80.398978 27.455142
575837 -80.398764 27.455035
575841 -80.394416 27.451408
575843 -80.393453 27.449165
575847 -80.392813 27.447673
575853 -80.392172 27.446204
577321 -80.389746 27.440303
575578 -80.389608 27.440173
575575 -80.38889 27.436463
575576 -80.388365 27.433236
575038 -80.388313 27.429044
575579 -80.388279 27.425705
575581 -80.38825 27.422464
575582 -80.388244 27.421789
575583 -80.388233 27.420655
585324 -80.388231 27.420388
575612 -80.388222 27.419423
575586 -80.388223 27.418216
575587 -80.388224 27.417725
575616 -80.388221 27.416571
575663 -80.388218 27.416089
575584 -80.388218 27.416019
575588 -80.388217 27.415911
575614 -80.38821 27.414939
575604 -80.388187 27.412941
575603 -80.388237 27.410894
575602 -80.38866 27.406622
575601 -80.389244 27.403899
575600 -80.390204 27.40157
584914 -80.391009 27.400208
575599 -80.391214 27.399914
575597 -80.392989 27.397721
575596 -80.394202 27.396576
575527 -80.394679 27.396205
575336 -80.391126 27.388827
575335 -80.387724 27.381757
575345 -80.387574 27.38147
575344 -80.38662 27.379647
575359 -80.386452 27.3792
573268 -80.384657 27.375319
573269 -80.384463 27.37495
572260 -80.384053 27.374577
573264 -80.383941 27.374194
572365 -80.383899 27.37405
572364 -80.374773 27.354407
584829 -80.374622 27.354065
578135 -80.374349 27.352416
578136 -80.374349 27.350156
578137 -80.374349 27.345077
578138 -80.374426 27.337982
578755 -80.374429 27.337808
583315 -80.374681 27.322663
573612 -80.374765 27.317625
573613 -80.374745 27.317142
578796 -80.374395 27.312096
583328 -80.374352 27.304596
578980 -80.372896 27.299081
578979 -80.369939 27.293678
579120 -80.369644 27.293177
579119 -80.369146 27.29231
579130 -80.363639 27.282768
579129 -80.358072 27.273122
580265 -80.352372 27.262623
580489 -80.352264 27.262479
580488 -80.352141 27.262315
580491 -80.350163 27.258223
580505 -80.349716 27.256692
580508 -80.34789 27.25043
580509 -80.347782 27.250031
584201 -80.347745 27.249895
585349 -80.344813 27.239049
586273 -80.342999 27.232337
586272 -80.342658 27.231077
581766 -80.340871 27.225013
581765 -80.333501 27.20921
292390 -80.331853 27.20572
292389 -80.331766 27.205558
291978 -80.331548 27.205151
291977 -80.320046 27.18442
291988 -80.314539 27.176221
291684 -80.313355 27.174444
287446 -80.313297 27.174356
287424 -80.312081 27.172597
287369 -80.309584 27.168937
287368 -80.307086 27.165139
291809 -80.305068 27.162111
291830 -80.304581 27.161514
291858 -80.304086 27.160792
291857 -80.303581 27.160024
291868 -80.302684 27.158718
291874 -80.302299 27.15819
291967 -80.302069 27.157823
291968 -80.301864 27.157479
291908 -80.300475 27.155353
291907 -80.294635 27.146792
292040 -80.293641 27.145319
292060 -80.282296 27.128464
293977 -80.280133 27.125328
290095 -80.276505 27.119866
290094 -80.27528 27.118093
290096 -80.27492 27.117572
289833 -80.274688 27.117236
289832 -80.274574 27.117071
289887 -80.274036 27.116338
289886 -80.26543 27.105556
289888 -80.265046 27.105166
290079 -80.264885 27.10496
290165 -80.264687 27.104707
290164 -80.251982 27.083386
290168 -80.251402 27.081934
290521 -80.249263 27.077289
290520 -80.247875 27.074298
290735 -80.241048 27.058581
290734 -80.239382 27.044422
290741 -80.23933 27.043734
290809 -80.239356 27.043092
290901 -80.183966 26.979733
292828 -80.178746 26.972359
292892 -80.167166 26.956534
455355 -80.15648 26.941036
455356 -80.15549 26.93921
455884 -80.155228 26.938391
455353 -80.154697 26.937001
455354 -80.153966 26.935135
455359 -80.153818 26.934935
455360 -80.153666 26.934635
455370 -80.151765 26.929435
455879 -80.151374 26.928514
464820 -80.151307 26.928339
464843 -80.151214 26.928098
450719 -80.144461 26.910778
455714 -80.14436 26.910525
455713 -80.137446 26.897088
455712 -80.137338 26.896882
455710 -80.130865 26.883037
457158 -80.129365 26.865137
457159 -80.12945 26.861976
457167 -80.129462 26.861543
457179 -80.129973 26.84493
457180 -80.130065 26.843738
466911 -80.130065 26.842841
466912 -80.130067 26.841582
457151 -80.130165 26.838838
454670 -80.130939 26.820139
454671 -80.131365 26.809839
457220 -80.131958 26.796489
458486 -80.131965 26.796339
458477 -80.131969 26.79548
458476 -80.134265 26.75974
458593 -80.134274 26.759556
458594 -80.134765 26.750641
458451 -80.134965 26.749341
458450 -80.135165 26.745541
458623 -80.135184 26.745307
464737 -80.135965 26.735441
464738 -80.136017 26.730219
460219 -80.136165 26.721942
460220 -80.136235 26.719646
469957 -80.136265 26.718642
465819 -80.13636 26.715515
460272 -80.137094 26.712791
460273 -80.137456 26.712158
460261 -80.137565 26.711942
460262 -80.13816 26.710851
460320 -80.138665 26.710242
460065 -80.138999 26.709542
460064 -80.140866 26.707542
460082 -80.145766 26.701803
460083 -80.146666 26.700843
460084 -80.148466 26.698837
460099 -80.155566 26.692143
421504 -80.166266 26.679143
421286 -80.166466 26.678843
421287 -80.166766 26.678443
436580 -80.170095 26.673139
436579 -80.172667 26.669344
436584 -80.174167 26.662635
421510 -80.174167 26.661644
421329 -80.174167 26.650744
421328 -80.174067 26.643392
421327 -80.174067 26.639745
421306 -80.173967 26.632045
421307 -80.173867 26.626545
421683 -80.173867 26.624745
421689 -80.173867 26.624685
421690 -80.173867 26.623045
421780 -80.173867 26.621774
421692 -80.173867 26.621345
421691 -80.173867 26.619945
421681 -80.173767 26.617545
421682 -80.173767 26.617246
425041 -80.173667 26.602646
425044 -80.173567 26.595046
425038 -80.173467 26.590646
425039 -80.173367 26.587147
424758 -80.173367 26.579947
424757 -80.173267 26.572347
424780 -80.173267 26.564947
424749 -80.173166 26.557431
424748 -80.173067 26.550048
424841 -80.172967 26.542648
425513 -80.172867 26.538748
425514 -80.172867 26.527749
425520 -80.172867 26.52519
424893 -80.172867 26.520049
420712 -80.17267 26.48396
420713 -80.172667 26.48375
424895 -80.173767 26.476151
424901 -80.175167 26.468751
427213 -80.175167 26.461351
424930 -80.175167 26.459351
424931 -80.175067 26.458551
427862 -80.175067 26.457427
427863 -80.175062 26.455651
427864 -80.174967 26.453751
427871 -80.174967 26.453451
424997 -80.174667 26.446152
424937 -80.174367 26.438952
424934 -80.172767 26.431552
424935 -80.171867 26.424052
427957 -80.171867 26.417053
427956 -80.171867 26.409253
427954 -80.171867 26.408653
430196 -80.171667 26.401253
430197 -80.171657 26.394369
433941 -80.171667 26.393954
433942 -80.171579 26.391404
445437 -80.171331 26.384252
445438 -80.171173 26.379707
430335 -80.171067 26.376654
430333 -80.171067 26.375554
433937 -80.170967 26.374465
433938 -80.170967 26.373154
433939 -80.171067 26.367755
434666 -80.171012 26.364761
445433 -80.170999 26.364054
445434 -80.170936 26.357355
434664 -80.170867 26.349355
434890 -80.170867 26.348855
434891 -80.170781 26.342368
445435 -80.170732 26.34067
445436 -80.17057 26.335052
434888 -80.170567 26.334956
434889 -80.170295 26.331046
63132 -80.170067 26.327756
63133 -80.170066 26.32765
63147 -80.169967 26.317756
63149 -80.169729 26.309904
63676 -80.169667 26.307857
63680 -80.169611 26.305739
71961 -80.169606 26.305559
71682 -80.16953 26.302655
63735 -80.169169 26.288962
63736 -80.169067 26.281758
63739 -80.169068 26.274158
63748 -80.167268 26.259858
64609 -80.166568 26.252159
64631 -80.166568 26.251159
31080 -80.166768 26.249659
31081 -80.166768 26.249359
31082 -80.166968 26.247959
31083 -80.167768 26.245159
31093 -80.176568 26.232659
30965 -80.177515 26.23146
30979 -80.17791 26.230961
31182 -80.178068 26.23076
30972 -80.179868 26.22856
30973 -80.184368 26.22316
30982 -80.184585 26.222928
77208 -80.18482 26.222677
30974 -80.187368 26.21996
30975 -80.188069 26.219103
40883 -80.195469 26.21006
40880 -80.200769 26.203861
40884 -80.201642 26.202878
40881 -80.202369 26.202061
40882 -80.203969 26.200161
40296 -80.206469 26.197061
40297 -80.207869 26.195361
40312 -80.208469 26.194761
40311 -80.208969 26.194061
40264 -80.210869 26.191761
40414 -80.219269 26.178862
40418 -80.219769 26.172762
40483 -80.219569 26.164562
40530 -80.219369 26.155462
41681 -80.219315 26.150441
41779 -80.219269 26.146163
41780 -80.219169 26.142163
41805 -80.219069 26.141363
41806 -80.219094 26.140347
41810 -80.219069 26.139663
79151 -80.219069 26.139073
41813 -80.219069 26.137502
41812 -80.219069 26.137163
42150 -80.218969 26.135863
42152 -80.218969 26.135463
42229 -80.217969 26.120764
42236 -80.218069 26.120464
42238 -80.218345 26.113564
67809 -80.218369 26.112964
67807 -80.218354 26.112705
67808 -80.218262 26.111118
67972 -80.218221 26.110411
45840 -80.217969 26.106064
45844 -80.217576 26.101236
46065 -80.217269 26.097465
46066 -80.216898 26.094993
46086 -80.216369 26.091465
46084 -80.216369 26.091265
46089 -80.216169 26.086165
46419 -80.216069 26.084665
46422 -80.216069 26.084365
46423 -80.215969 26.083465
46428 -80.215969 26.082165
46429 -80.215369 26.066066
46476 -80.215469 26.065766
46474 -80.215469 26.065466
46478 -80.215376 26.062537
46477 -80.214969 26.054866
47340 -80.214969 26.054266
47341 -80.214969 26.053566
47342 -80.214869 26.050566
47352 -80.214769 26.046467
47448 -80.214768 26.046447
70894 -80.214465 26.042999
47500 -80.213969 26.039367
47509 -80.213913 26.038732
47527 -80.213669 26.035967
47528 -80.213655 26.035687
47874 -80.213469 26.032067
47876 -80.213272 26.024767
47904 -80.213269 26.024667
47907 -80.213169 26.021967
73660 -80.213169 26.021067
73661 -80.213069 26.020268
73662 -80.213069 26.020218
73663 -80.213069 26.019668
73664 -80.213057 26.019568
73665 -80.21299 26.019036
73667 -80.212969 26.018868
73668 -80.21306 26.018233
73666 -80.213069 26.018168
47983 -80.212969 26.017568
48020 -80.213063 26.016819
73669 -80.21299 26.016136
73670 -80.212965 26.015918
73674 -80.212869 26.014568
73671 -80.212869 26.014468
73672 -80.212869 26.013768
73673 -80.212904 26.013459
73675 -80.212969 26.013068
73676 -80.21299 26.012898
73677 -80.213057 26.012368
73678 -80.213069 26.012268
73679 -80.213069 26.011848
73680 -80.213269 26.010768
73681 -80.213287 26.01061
48087 -80.213369 26.009868
58245 -80.213769 26.008468
58234 -80.214369 26.006868
58235 -80.214769 26.006268
58239 -80.215069 26.005768
58240 -80.215269 26.005168
58241 -80.21567 26.004468
58242 -80.217058 26.002568
73686 -80.217775 26.001721
58221 -80.21817 26.001168
58222 -80.218267 26.001082
68268 -80.219138 26.000308
68269 -80.22037 25.999088
59657 -80.22047 25.998968
59658 -80.22221 25.99729
68318 -80.22327 25.996268
73688 -80.22377 25.995768
59695 -80.22447 25.995068
59688 -80.22717 25.991669
59615 -80.23017 25.981769
59618 -80.22987 25.976069
59951 -80.22977 25.972392
60011 -80.22977 25.972269
323758 -80.23003 25.971723
315948 -80.230022 25.971382
314154 -80.230117 25.961898
314153 -80.23007 25.96007
314321 -80.22987 25.95567
315198 -80.22987 25.95547
314161 -80.229449 25.951851
314160 -80.22937 25.95117
315392 -80.22717 25.94837
315393 -80.22467 25.94527
315370 -80.22157 25.94157
316401 -80.21537 25.933871
316400 -80.21257 25.931871
316399 -80.21007 25.930771
316398 -80.20917 25.930571
316927 -80.20947 25.930271
316928 -80.21037 25.929471
316930 -80.21077 25.929171
316931 -80.21157 25.928571
316413 -80.21207 25.928171
315799 -80.21177 25.925971
315798 -80.21177 25.925471
316863 -80.21197 25.924771
316859 -80.21207 25.920971
316858 -80.211907 25.918054
316860 -80.211828 25.917083
316862 -80.211812 25.916886
316819 -80.21177 25.916371
316818 -80.21187 25.915971
316820 -80.21187 25.915471
316869 -80.21187 25.914671
316970 -80.21187 25.913759
316909 -80.21187 25.912571
316969 -80.21137 25.912671
316852 -80.21057 25.912671
317055 -80.21037 25.910072
317045 -80.210274 25.907822
316941 -80.21017 25.905372
316942 -80.21007 25.901672
318755 -80.20997 25.899472
318772 -80.20997 25.897972
318776 -80.20977 25.895372
318775 -80.20987 25.894472
318786 -80.209784 25.893701
318785 -80.209673 25.892699
318784 -80.20957 25.891772
318783 -80.209538 25.890907
318782 -80.20947 25.889072
318885 -80.20937 25.886372
318891 -80.20937 25.886272
318890 -80.20937 25.885472
318903 -80.20937 25.885272
318899 -80.20937 25.884499
318897 -80.20937 25.883572
318927 -80.20917 25.881473
318936 -80.209158 25.881373
318935 -80.209144 25.881258
318937 -80.209083 25.880773
318931 -80.20907 25.880673
318943 -80.20907 25.879973
321784 -80.20897 25.879073
321788 -80.208872 25.878194
319057 -80.208772 25.877293
319055 -80.20867 25.876373
321599 -80.208587 25.875373
321598 -80.20852 25.874573
321602 -80.208478 25.874073
312942 -80.20842 25.873373
312941 -80.20837 25.872773
321605 -80.208278 25.871673
312947 -80.208217 25.870944
312946 -80.208211 25.870873
301902 -80.20817 25.870373
301901 -80.20817 25.868973
301922 -80.20807 25.867573
321609 -80.208021 25.866787
321611 -80.207983 25.866183
321613 -80.207937 25.865452
321614 -80.207932 25.865373
301929 -80.207895 25.864773
301928 -80.207888 25.864667
301930 -80.20787 25.864373
302007 -80.20777 25.861673
302006 -80.20777 25.860373
302005 -80.20767 25.859473
302008 -80.207574 25.858066
302009 -80.20767 25.856973
301995 -80.20757 25.855273
301994 -80.20747 25.854374
301996 -80.20747 25.853974
302002 -80.20747 25.853574
302003 -80.20727 25.850474
302903 -80.20717 25.848774
302931 -80.20717 25.847374
302944 -80.20707 25.846974
302943 -80.20657 25.845074
302960 -80.20627 25.843274
302953 -80.20627 25.842531
302954 -80.20627 25.842517
302949 -80.20627 25.841874
303037 -80.20617 25.841274
303040 -80.20617 25.840674
303074 -80.20617 25.839474
303076 -80.20617 25.838274
303077 -80.20617 25.837374
303085 -80.206173 25.835876
303084 -80.20597 25.834674
303087 -80.20597 25.834274
303094 -80.205952 25.834074
303093 -80.20587 25.833174
303130 -80.20587 25.832174
303128 -80.20577 25.829574
303127 -80.20617 25.828474
303525 -80.20647 25.824875
303538 -80.20637 25.823975
321621 -80.20637 25.822998
303536 -80.206357 25.82219
303535 -80.20607 25.818075
303565 -80.206052 25.817475
303600 -80.206076 25.814926
303599 -80.20607 25.814775
303598 -80.20607 25.814175
303597 -80.20597 25.813375
303710 -80.20597 25.812575
303709 -80.20597 25.812275
303706 -80.20607 25.811975
303705 -80.20597 25.810575
303733 -80.20577 25.809475
303769 -80.20587 25.808975
303765 -80.20577 25.807575
303759 -80.20577 25.806275
303754 -80.20577 25.803475
303782 -80.20557 25.802475
307980 -80.20557 25.801729
307979 -80.20557 25.801135
307978 -80.20557 25.799575
307977 -80.20557 25.798876
307955 -80.20557 25.797776
307950 -80.20547 25.796876
308013 -80.20557 25.795176
308018 -80.20547 25.792676
308020 -80.20547 25.791376
308030 -80.20507 25.789676
308031 -80.20477 25.788676
308028 -80.20607 25.788676
308029 -80.20687 25.788576
308082 -80.20797 25.788476
308081 -80.208633 25.788175
308078 -80.20907 25.787976
308077 -80.20915 25.787936
308067 -80.20987 25.787576
308068 -80.210282 25.787329
307833 -80.21087 25.786976
307835 -80.211338 25.786772
322007 -80.211835 25.786556
322003 -80.212157 25.786416
322002 -80.212892 25.786097
308052 -80.21317 25.785976
308051 -80.21387 25.785676
308050 -80.21467 25.785176
307846 -80.216308 25.784572
307825 -80.21637 25.784576
307750 -80.21757 25.783976
307752 -80.21897 25.785476
307748 -80.22067 25.786076
306817 -80.22297 25.786776
307739 -80.22297 25.787276
307740 -80.22307 25.787976


==> explicit_via_paths_Tampa_to_Miami_time_7.txt <==
node_id x y
179640 -82.464716 27.970598
179641 -82.464716 27.968698
179638 -82.464716 27.968198
179637 -82.464816 27.967098
179655 -82.463516 27.967098
179746 -82.462316 27.967098
179747 -82.460816 27.967098
179750 -82.459616 27.967098
179761 -82.458316 27.967098
179762 -82.457216 27.967098
179765 -82.456616 27.967098
180579 -82.455416 27.967098
180577 -82.454416 27.967098
180578 -82.454016 27.967098
180581 -82.453716 27.967098
180589 -82.453416 27.967098
180712 -82.453216 27.966498
180715 -82.452118 27.965776
180713 -82.451216 27.965498
180724 -82.449316 27.965298
197726 -82.449126 27.965303
180739 -82.447316 27.965349
180732 -82.445416 27.965398
180730 -82.444216 27.965398
181281 -82.442816 27.965298
181286 -82.439262 27.965369
181284 -82.437816 27.965398
181381 -82.435416 27.965398
181386 -82.434616 27.965298
181161 -82.434616 27.964898
181382 -82.434516 27.964299
181383 -82.434516 27.963599
181399 -82.434416 27.962799
181400 -82.434516 27.962199
181405 -82.434516 27.961499
181406 -82.434516 27.960599
181436 -82.434516 27.959999
181437 -82.434516 27.95986
181444 -82.434516 27.959299
181443 -82.434516 27.959099
181442 -82.434416 27.958499
181445 -82.434516 27.957699
181446 -82.434416 27.957099
181434 -82.434416 27.956399
181433 -82.434416 27.956199
181373 -82.434516 27.953999
181372 -82.434536 27.953275
181447 -82.43452 27.952891
179409 -82.433992 27.952491
179407 -82.43244 27.952075
185093 -82.430516 27.95197
185095 -82.428504 27.952107
185096 -82.426376 27.952571
187281 -82.426104 27.952644
187280 -82.424888 27.952971
187367 -82.4222 27.954027
187366 -82.416872 27.954475
189272 -82.415031 27.954283
189270 -82.414087 27.953723
189269 -82.412999 27.953371
187861 -82.401591 27.950251
187858 -82.397447 27.950299
187857 -82.393399 27.950283
189400 -82.385271 27.950971
174656 -82.373255 27.950539
174657 -82.371911 27.950443
189529 -82.371415 27.950099
189758 -82.368915 27.950044
189757 -82.368916 27.951149
188951 -82.368915 27.952599
188950 -82.367367 27.952523
188949 -82.366503 27.952491
188948 -82.365383 27.952395
188946 -82.362183 27.951052
188947 -82.354114 27.9498
188983 -82.350214 27.9501
188984 -82.347323 27.950199
189991 -82.346077 27.949739
189988 -82.345162 27.949423
189987 -82.340725 27.947185
189986 -82.335114 27.9442
190058 -82.331894 27.942828
190057 -82.331238 27.942556
190171 -82.329926 27.942028
190173 -82.32927 27.94174
190172 -82.328614 27.9415
192977 -82.327614 27.9411
192976 -82.326714 27.9407
193009 -82.324381 27.939771
193008 -82.322614 27.9391
193020 -82.318614 27.938
193019 -82.31442 27.937898
193018 -82.310416 27.937897
193061 -82.30914 27.937897
193060 -82.306214 27.937896
193101 -82.304214 27.937802
193132 -82.302054 27.937801
193115 -82.300713 27.9378
193113 -82.298613 27.9378
193225 -82.296313 27.9378
193190 -82.294113 27.9378
193189 -82.292413 27.9378
193195 -82.291014 27.9378
193192 -82.289912 27.9378
193253 -82.288415 27.9378
193412 -82.287113 27.9378
193414 -82.286013 27.9378
193422 -82.284413 27.937801
193421 -82.283797 27.937801
193425 -82.282113 27.937801
193431 -82.281613 27.937801
193439 -82.279714 27.937801
193449 -82.277713 27.9378
194289 -82.275714 27.9378
194295 -82.274513 27.9378
194296 -82.273514 27.9378
194302 -82.271613 27.937801
194136 -82.269413 27.937801
193435 -82.261113 27.937901
193433 -82.260162 27.937933
194328 -82.258713 27.937981
194329 -82.258113 27.937981
194334 -82.252812 27.937981
194381 -82.251213 27.937981
194379 -82.250011 27.937981
194455 -82.249712 27.937981
194456 -82.244513 27.937988
194671 -82.241012 27.938001
194672 -82.240212 27.938001
194673 -82.239812 27.938001
194674 -82.238412 27.938101
194675 -82.238212 27.938101
194677 -82.236411 27.938101
194715 -82.235112 27.938101
194714 -82.234612 27.938101
194712 -82.233357 27.938101
194713 -82.233112 27.938101
192993 -82.232112 27.938101
192992 -82.230512 27.938101
192989 -82.229511 27.938102
192987 -82.228692 27.938101
192985 -82.228012 27.938101
194753 -82.225365 27.938101
194752 -82.223564 27.93805
194751 -82.222155 27.938009
194750 -82.219524 27.937933
194837 -82.214081 27.937933
194838 -82.210547 27.937933
194858 -82.210211 27.937933
194859 -82.202851 27.937932
195491 -82.195397 27.937933
195492 -82.1937 27.937933
196366 -82.18989 27.937933
196367 -82.189217 27.937933
196368 -82.187282 27.937934
196369 -82.186627 27.937934
196370 -82.184115 27.937842
196376 -82.182722 27.937841
195545 -82.174912 27.937837
195544 -82.170466 27.937837
196218 -82.166211 27.937789
197745 -82.161859 27.93779
197747 -82.157922 27.937792
197748 -82.153456 27.937794
196641 -82.152101 27.937794
196639 -82.147631 27.937795
167683 -82.133198 27.937806
167682 -82.121309 27.937799
197447 -82.111638 27.937794
167238 -82.110337 27.937794
167237 -82.108899 27.937878
166398 -82.108161 27.937921
166399 -82.108033 27.937917
167278 -82.09123 27.937918
167277 -82.088624 27.936894
167466 -82.086678 27.935669
167465 -82.082288 27.932654
167464 -82.080223 27.931115
167460 -82.079841 27.930846
167474 -82.078704 27.930062
167473 -82.07488 27.927854
167438 -82.072897 27.927149
167439 -82.071338 27.927148
167441 -82.069808 27.927149
167442 -82.064129 27.927149
164291 -82.056054 27.92711
164290 -82.055303 27.92711
563185 -82.051503 27.927326
563288 -82.046751 27.927406
563291 -82.038575 27.92747
563295 -82.037775 27.927406
563298 -82.030207 27.923566
563306 -82.02755 27.921134
563316 -82.02619 27.919902
563318 -82.02587 27.919598
563319 -82.025614 27.919342
563322 -82.024286 27.918159
563332 -82.02307 27.917039
563346 -82.022414 27.916447
563348 -82.022014 27.916047
563744 -82.020254 27.914495
563746 -82.01835 27.912767
563757 -82.014158 27.908927
563783 -82.01283 27.907663
563784 -82.009139 27.904688
545944 -81.998446 27.897999
545847 -81.998046 27.897679
545946 -81.997806 27.897551
545948 -81.994481 27.895352
545956 -81.992078 27.894751
545957 -81.990958 27.894751
545967 -81.990621 27.89475
546012 -81.99045 27.894749
546013 -81.986446 27.894735
546016 -81.982439 27.894705
565342 -81.98211 27.894703
565341 -81.981999 27.894714
546018 -81.98193 27.894721
546017 -81.98179 27.894735
546022 -81.981374 27.894751
546011 -81.980862 27.894735
546030 -81.980478 27.894738
546025 -81.97843 27.894751
546029 -81.977726 27.894735
546083 -81.977118 27.894799
546084 -81.976382 27.894767
546087 -81.97611 27.894767
546099 -81.975646 27.894799
546102 -81.975022 27.894799
546101 -81.97459 27.894799
546106 -81.974414 27.894783
546105 -81.97427 27.894783
546123 -81.97363 27.894783
546125 -81.972718 27.894799
546126 -81.971966 27.894799
546130 -81.969934 27.894831
546430 -81.969742 27.894831
546431 -81.967934 27.894815
546433 -81.967309 27.894831
546446 -81.966653 27.894863
546450 -81.965501 27.894863
546456 -81.964317 27.894879
546493 -81.963261 27.894863
546494 -81.962205 27.894815
546498 -81.961213 27.894719
546507 -81.957405 27.894351
546513 -81.957245 27.894319
546527 -81.950886 27.894324
566647 -81.945119 27.894329
546530 -81.924525 27.894367
546533 -81.919933 27.894335
550675 -81.914221 27.895439
550676 -81.887516 27.898143
550678 -81.8799 27.897727
550683 -81.876636 27.897471
550684 -81.867068 27.896879
550830 -81.862619 27.896689
550847 -81.858652 27.896463
550850 -81.853276 27.896239
550926 -81.851836 27.896207
550918 -81.851781 27.896205
550919 -81.851324 27.896191
550965 -81.8479 27.896271
550971 -81.846636 27.896271
550978 -81.846412 27.896271
550992 -81.844956 27.896271
550996 -81.84414 27.896271
550994 -81.843148 27.896319
551246 -81.842317 27.896319
551249 -81.841436 27.896319
551257 -81.840556 27.896319
551258 -81.839772 27.896335
551276 -81.839052 27.896351
551280 -81.838364 27.896383
551287 -81.837612 27.896383
551290 -81.837131 27.896384
551291 -81.836123 27.896414
551349 -81.834843 27.896415
551353 -81.834363 27.896527
551357 -81.833403 27.896783
551371 -81.832955 27.896815
551372 -81.832155 27.896783
551377 -81.831435 27.896831
551378 -81.830763 27.896815
551543 -81.828523 27.896815
551554 -81.827643 27.896831
551575 -81.826475 27.896799
551576 -81.826235 27.896783
551535 -81.825787 27.897071
551541 -81.824827 27.897695
551592 -81.822347 27.898975
551595 -81.822091 27.899183
551594 -81.821467 27.899663
551602 -81.820443 27.900495
551600 -81.820123 27.900783
551599 -81.819707 27.901135
551601 -81.817563 27.902255
554510 -81.817275 27.902307
554512 -81.817211 27.902319
554513 -81.814221 27.903109
554380 -81.811451 27.903855
554378 -81.809211 27.904495
554381 -81.807595 27.904943
554403 -81.804475 27.905983
554410 -81.799906 27.907575
554413 -81.797819 27.908319
554414 -81.795131 27.909039
554409 -81.794459 27.909135
554489 -81.786427 27.909295
554495 -81.785695 27.909303
566498 -81.784209 27.90932
554496 -81.783611 27.909327
554497 -81.761434 27.909167
554576 -81.75201 27.910671
554582 -81.75041 27.911119
554585 -81.741498 27.91579
554695 -81.739642 27.916318
554691 -81.739418 27.91635
554694 -81.739098 27.916366
554696 -81.738362 27.916382
554697 -81.73217 27.916398
554698 -81.726441 27.916334
554716 -81.726208 27.916333
557942 -81.725688 27.91633
554717 -81.723577 27.916318
554706 -81.718073 27.916238
554709 -81.717161 27.916238
554728 -81.698393 27.913598
557938 -81.697321 27.91339
557939 -81.6634 27.90475
558012 -81.66316 27.904686
558013 -81.659288 27.90355
558040 -81.649272 27.900606
558078 -81.630935 27.90331
558117 -81.627911 27.903598
558120 -81.627383 27.90363
558060 -81.626903 27.903662
558062 -81.625847 27.903726
558069 -81.624503 27.903854
558128 -81.622135 27.904078
558071 -81.620343 27.904254
558072 -81.616455 27.904702
558057 -81.614839 27.904766
558075 -81.613207 27.904622
558076 -81.609367 27.903294
559044 -81.609047 27.90307
559046 -81.604495 27.899532
564853 -81.603647 27.898852
559047 -81.603511 27.89875
559048 -81.601911 27.898254
559050 -81.601479 27.898171
559054 -81.601175 27.898126
559055 -81.600759 27.898094
559057 -81.599895 27.898014
559059 -81.599095 27.89795
559071 -81.598615 27.897886
559087 -81.598336 27.897649
559088 -81.598038 27.897478
559089 -81.59774 27.897399
538189 -81.596248 27.897319
538177 -81.595808 27.897072
538187 -81.595591 27.896821
559097 -81.595031 27.896418
538191 -81.594562 27.896304
538192 -81.59391 27.89627
559136 -81.593254 27.896302
559137 -81.59187 27.895969
538164 -81.591862 27.895966
559139 -81.589878 27.894478
559144 -81.587702 27.89371
559250 -81.585718 27.893806
559254 -81.583702 27.893838
559263 -81.581622 27.89387
559277 -81.580438 27.893966
559276 -81.58015 27.893998
559278 -81.577558 27.893886
559283 -81.576918 27.893854
559293 -81.575382 27.893758
559295 -81.574454 27.893742
559338 -81.57335 27.893742
559341 -81.57231 27.893726
559343 -81.571206 27.893742
559350 -81.569222 27.893742
559349 -81.568822 27.893774
559370 -81.56703 27.893742
559368 -81.564918 27.893806
559378 -81.562662 27.893822
559576 -81.561128 27.893876
559572 -81.560374 27.893902
559578 -81.559431 27.893931
559575 -81.558294 27.893966
559579 -81.557488 27.893978
559565 -81.55615 27.893998
559591 -81.554592 27.894059
564857 -81.554174 27.894076
564854 -81.554063 27.89408
564855 -81.553516 27.894101
559592 -81.552886 27.894126
559593 -81.552054 27.894126
559621 -81.547829 27.894254
559623 -81.543365 27.894302
559627 -81.541845 27.894366
559626 -81.540629 27.89435
559640 -81.539423 27.894384
559641 -81.538933 27.894398
559642 -81.538165 27.894382
559652 -81.535925 27.894446
559737 -81.535509 27.894446
559738 -81.531329 27.89437
559742 -81.529349 27.894334
559751 -81.528453 27.894302
559752 -81.527717 27.894286
559753 -81.527285 27.894302
559754 -81.524297 27.894221
559755 -81.523093 27.894189
559764 -81.521557 27.894173
538287 -81.518933 27.894157
559821 -81.512478 27.894004
559822 -81.506564 27.894221
559818 -81.506244 27.894221
559825 -81.49842 27.894461
559828 -81.492084 27.894461
559829 -81.486068 27.894269
559830 -81.48322 27.893533
559834 -81.482004 27.893101
559835 -81.481562 27.893004
559845 -81.475844 27.890733
538244 -81.47533 27.890533
538245 -81.473828 27.889949
559852 -81.471588 27.889037
559884 -81.469476 27.888109
559886 -81.469173 27.88786
559888 -81.468916 27.887757
559889 -81.465572 27.886733
559892 -81.460659 27.885517
559895 -81.460387 27.885453
559899 -81.456627 27.884557
537594 -81.4564 27.884499
537595 -81.449091 27.882958
560017 -81.448355 27.882798
560019 -81.447379 27.882638
560020 -81.432163 27.880462
560027 -81.421187 27.878846
560029 -81.403312 27.875122
563949 -81.402194 27.874718
560070 -81.400722 27.874254
560071 -81.398002 27.87347
560076 -81.394946 27.872478
537655 -81.390066 27.870654
537654 -81.368016 27.852612
537657 -81.353022 27.838718
537656 -81.341412 27.828178
537658 -81.34069 27.827513
537659 -81.333518 27.820956
537760 -81.329022 27.816974
537759 -81.325342 27.813619
537857 -81.31953 27.808616
537856 -81.31567 27.806259
537876 -81.299296 27.805823
537883 -81.283772 27.805775
538272 -81.278191 27.805819
537885 -81.26993 27.805883
537884 -81.258397 27.805722
538444 -81.251069 27.805651
538529 -81.237385 27.8052
538472 -81.230968 27.805124
538471 -81.225583 27.805061
538523 -81.223041 27.805035
538475 -81.21893 27.804994
538474 -81.218724 27.804994
538526 -81.205486 27.804906
538525 -81.201993 27.804812
409208 -81.201638 27.804802
409207 -81.198688 27.804719
409177 -81.196973 27.80467
408560 -81.187469 27.804403
408559 -81.184535 27.804349
409211 -81.150492 27.789612
409210 -81.120973 27.77565
409277 -81.119758 27.775085
409276 -81.112917 27.77181
409279 -81.073396 27.75258
409352 -81.066901 27.749988
409354 -81.062396 27.748376
409353 -81.061256 27.747969
409357 -81.023348 27.733449
409358 -81.021416 27.732554
415785 -80.964932 27.719832
415787 -80.947436 27.716715
415795 -80.935363 27.715168
415793 -80.932749 27.711029
415797 -80.925201 27.708024
415800 -80.920138 27.706087
415799 -80.91603 27.704515
415807 -80.9074 27.701096
415811 -80.904308 27.699812
415895 -80.897083 27.685633
415859 -80.885661 27.663047
415858 -80.881377 27.654654
415863 -80.876548 27.645342
367180 -80.874783 27.642304
367179 -80.874451 27.642154
367257 -80.873837 27.640977
367254 -80.873383 27.640206
367252 -80.873241 27.639991
367248 -80.873093 27.639768
367200 -80.872609 27.639037
367197 -80.871215 27.6368
367196 -80.870732 27.636025
367198 -80.869063 27.633345
367259 -80.86694 27.629936
367193 -80.866856 27.629821
367192 -80.866374 27.629157
367204 -80.866323 27.629075
367203 -80.866282 27.629011
367261 -80.865658 27.62802
367260 -80.865423 27.627648
367235 -80.864144 27.625616
367234 -80.859529 27.618404
367233 -80.852514 27.607308
367232 -80.851278 27.605657
367302 -80.839387 27.586821
367301 -80.838235 27.584988
367317 -80.83485 27.579841
367331 -80.833075 27.573681
367330 -80.832849 27.573111
367329 -80.832183 27.571749
367348 -80.831025 27.569871
368091 -80.824927 27.560391
368092 -80.82404 27.558769
368152 -80.823078 27.557412
368151 -80.820839 27.55394
367634 -80.820488 27.553396
367633 -80.819872 27.55244
367368 -80.818745 27.550715
367367 -80.818421 27.550219
367366 -80.816763 27.54768
367365 -80.815343 27.5454
367364 -80.814726 27.544506
367363 -80.814263 27.543979
367375 -80.809243 27.5358
367388 -80.807395 27.532743
367586 -80.806913 27.531009
367385 -80.806829 27.530335
367384 -80.806803 27.52834
367401 -80.806829 27.526712
367403 -80.806932 27.523295
367404 -80.806984 27.523066
367408 -80.807113 27.515843
367432 -80.807113 27.514467
364042 -80.807037 27.513115
364040 -80.80683 27.511509
364039 -80.806614 27.508705
364044 -80.805982 27.492775
364043 -80.80786 27.474454
364079 -80.808031 27.47261
364080 -80.808683 27.466129
364082 -80.808811 27.464845
364084 -80.809498 27.457561
364098 -80.8102 27.449734
363868 -80.810354 27.448266
363867 -80.811598 27.435101
363869 -80.811691 27.434117
367864 -80.812565 27.425564
364151 -80.813618 27.414787
364150 -80.81373 27.413648
364149 -80.813915 27.411791
364153 -80.814468 27.406859
364155 -80.81462 27.405361
364156 -80.815017 27.401269
364172 -80.815309 27.398174
364173 -80.815686 27.394774
364174 -80.816161 27.390433
363744 -80.816526 27.386478
363748 -80.816697 27.384632
363747 -80.817214 27.379425
364233 -80.817728 27.375777
364232 -80.818293 27.371314
365567 -80.819319 27.364776
365576 -80.819367 27.364324
367951 -80.821219 27.352691
365526 -80.821963 27.348242
365527 -80.822451 27.343449
364590 -80.822836 27.339804
364591 -80.823195 27.336134
364593 -80.823554 27.332557
364607 -80.823733 27.330745
364606 -80.825016 27.319623
364605 -80.825324 27.316642
364610 -80.825888 27.311917
365483 -80.826039 27.310476
365479 -80.826173 27.309198
364615 -80.826202 27.308908
364614 -80.826417 27.306619
365478 -80.8266 27.30541
364618 -80.826683 27.304374
364617 -80.827615 27.296026
364658 -80.828286 27.290503
364558 -80.828401 27.289559
364560 -80.828475 27.28828
364561 -80.828675 27.286528
364562 -80.828952 27.282682
364662 -80.828959 27.281873
365008 -80.828965 27.2813
364679 -80.828979 27.279876
364678 -80.828984 27.279295
364676 -80.828989 27.278781
364705 -80.829015 27.27807
364706 -80.829082 27.276339
365463 -80.82963 27.274125
365581 -80.829867 27.273228
365631 -80.830194 27.270846
365028 -80.830219 27.265022
365027 -80.830218 27.262409
365077 -80.830218 27.262071
365078 -80.830218 27.261012
365084 -80.830218 27.260496
364754 -80.830218 27.259865
364753 -80.830218 27.258952
365633 -80.830218 27.258792
364777 -80.830218 27.257889
364774 -80.83022 27.257035
368238 -80.830228 27.255687
368237 -80.830233 27.254833
368259 -80.83024 27.253906
364884 -80.830243 27.253578
364883 -80.830243 27.252523
367945 -80.830242 27.251735
365016 -80.830242 27.251331
365015 -80.830242 27.249892
365938 -80.830242 27.248952
366002 -80.830241 27.247943
366042 -80.830241 27.246842
366081 -80.830216 27.245856
366150 -80.830215 27.244733
366170 -80.830215 27.243678
366169 -80.829009 27.243655
363766 -80.827752 27.243655
363767 -80.826752 27.243655
363762 -80.825648 27.243701
366236 -80.824597 27.243724
366238 -80.823237 27.243724
364981 -80.822567 27.243724
364969 -80.821928 27.243724
364968 -80.820697 27.243747
364967 -80.82003 27.243724
364965 -80.81944 27.243724
364966 -80.816335 27.243747
366221 -80.815463 27.243747
366222 -80.814668 27.243793
366216 -80.814257 27.243793
366215 -80.813257 27.243747
366191 -80.812307 27.243793
366185 -80.810922 27.24377
366186 -80.809672 27.243864
366190 -80.809408 27.243885
366188 -80.808462 27.24385
366128 -80.806304 27.24377
366127 -80.806189 27.24377
366126 -80.797055 27.243769
366213 -80.796144 27.243769
366212 -80.794039 27.243861
366214 -80.793679 27.243719
366229 -80.792249 27.243048
366908 -80.788107 27.241103
366905 -80.786767 27.240369
365240 -80.786202 27.24006
365239 -80.781037 27.236813
366428 -80.777395 27.234275
366504 -80.775391 27.232323
366505 -80.768995 27.225166
366638 -80.765366 27.221106
366642 -80.763058 27.218537
366651 -80.761136 27.216495
366650 -80.757737 27.21254
366412 -80.755664 27.21074
366411 -80.748705 27.206172
366809 -80.748012 27.205806
366810 -80.745401 27.204113
366811 -80.745317 27.204058
367098 -80.739674 27.200397
367090 -80.732697 27.195652
367089 -80.729696 27.193704
367088 -80.707383 27.179079
367129 -80.704895 27.177382
367130 -80.701723 27.17524
367132 -80.694125 27.170205
367133 -80.687461 27.165701
367142 -80.681818 27.161903
285472 -80.677691 27.159312
285473 -80.668489 27.153096
285500 -80.652876 27.14275
285478 -80.652003 27.142172
285476 -80.644141 27.137061
285480 -80.641297 27.135134
285481 -80.637837 27.133023
285483 -80.636838 27.132381
285498 -80.631777 27.128973
288786 -80.61835 27.120278
291998 -80.616603 27.119149
288797 -80.607724 27.113314
288796 -80.601892 27.109482
289078 -80.600379 27.108484
289077 -80.593735 27.104101
288948 -80.592748 27.10345
288947 -80.587545 27.100018
288801 -80.586096 27.099062
288800 -80.584824 27.098295
285486 -80.580447 27.095281
285485 -80.57994 27.094932
288807 -80.565172 27.084836
288816 -80.556128 27.078804
289086 -80.554672 27.077831
289085 -80.550804 27.075246
289099 -80.543117 27.070109
288830 -80.53425 27.064197
288829 -80.526725 27.059262
288836 -80.515022 27.051645
288844 -80.514008 27.050981
288843 -80.501504 27.042673
289343 -80.485083 27.03197
289350 -80.482898 27.030786
289349 -80.482342 27.030595
289736 -80.475807 27.026812
289735 -80.475145 27.026366
285200 -80.472011 27.024254
289443 -80.470945 27.023535
285273 -80.469715 27.022755
289466 -80.468512 27.02193
285281 -80.467576 27.021332
289479 -80.466719 27.020784
289488 -80.465592 27.019958
289501 -80.464389 27.019179
289507 -80.463416 27.01856
289514 -80.462289 27.017758
289522 -80.461034 27.016932
289528 -80.459856 27.016153
289751 -80.457814 27.014724
289750 -80.455445 27.012957
289754 -80.455091 27.012693
289544 -80.454679 27.012386
289543 -80.454197 27.012026
289551 -80.45261 27.010902
289761 -80.450202 27.009022
289760 -80.449845 27.008743
289575 -80.449079 27.008145
289574 -80.446771 27.006522
289770 -80.441908 27.00323
285316 -80.433688 26.998366
285320 -80.427614 26.994405
285311 -80.417384 26.987485
285262 -80.38488 26.965642
285261 -80.384758 26.965563
285365 -80.374165 26.958386
446871 -80.362192 26.950333
446689 -80.353849 26.944722
446690 -80.35303 26.944149
446691 -80.35187 26.943319
446686 -80.350844 26.942585
446685 -80.350113 26.942063
446722 -80.319894 26.922049
446739 -80.315161 26.918976
446740 -80.311656 26.916751
446741 -80.308689 26.914573
446737 -80.303957 26.911316
446736 -80.300862 26.909183
446745 -80.290248 26.903059
446768 -80.277333 26.893551
446845 -80.27659 26.893051
446844 -80.269459 26.888255
446843 -80.26436 26.884871
446842 -80.261794 26.883219
446778 -80.248793 26.874411
446777 -80.245849 26.872483
466008 -80.245583 26.87227
466040 -80.245368 26.872117
456582 -80.237968 26.867137
456581 -80.237808 26.867033
456583 -80.233507 26.864232
456575 -80.232382 26.863496
455853 -80.198367 26.840838
455107 -80.195967 26.839238
455106 -80.195826 26.839144
468177 -80.184767 26.831738
455459 -80.162466 26.816439
455460 -80.155739 26.812011
455458 -80.154566 26.811239
458270 -80.152966 26.810139
458456 -80.151966 26.809539
458458 -80.149966 26.808139
458461 -80.147326 26.806423
458459 -80.139477 26.8013
458460 -80.132665 26.796839
458486 -80.131965 26.796339
458477 -80.131969 26.79548
458476 -80.134265 26.75974
458593 -80.134274 26.759556
458594 -80.134765 26.750641
458451 -80.134965 26.749341
458450 -80.135165 26.745541
458623 -80.135184 26.745307
464737 -80.135965 26.735441
464738 -80.136017 26.730219
460219 -80.136165 26.721942
460220 -80.136235 26.719646
469957 -80.136265 26.718642
465819 -80.13636 26.715515
460272 -80.137094 26.712791
460273 -80.137456 26.712158
460261 -80.137565 26.711942
460262 -80.13816 26.710851
460320 -80.138665 26.710242
460065 -80.138999 26.709542
460064 -80.140866 26.707542
460082 -80.145766 26.701803
460083 -80.146666 26.700843
460084 -80.148466 26.698837
460099 -80.155566 26.692143
421504 -80.166266 26.679143
421286 -80.166466 26.678843
421287 -80.166766 26.678443
436580 -80.170095 26.673139
436579 -80.172667 26.669344
436584 -80.174167 26.662635
421510 -80.174167 26.661644
421329 -80.174167 26.650744
421328 -80.174067 26.643392
421327 -80.174067 26.639745
421306 -80.173967 26.632045
421307 -80.173867 26.626545
421683 -80.173867 26.624745
421689 -80.173867 26.624685
421690 -80.173867 26.623045
421780 -80.173867 26.621774
421692 -80.173867 26.621345
421691 -80.173867 26.619945
421681 -80.173767 26.617545
421682 -80.173767 26.617246
425041 -80.173667 26.602646
425044 -80.173567 26.595046
425038 -80.173467 26.590646
425039 -80.173367 26.587147
424758 -80.173367 26.579947
424757 -80.173267 26.572347
424780 -80.173267 26.564947
424749 -80.173166 26.557431
424748 -80.173067 26.550048
424841 -80.172967 26.542648
425513 -80.172867 26.538748
425514 -80.172867 26.527749
425520 -80.172867 26.52519
424893 -80.172867 26.520049
420712 -80.17267 26.48396
420713 -80.172667 26.48375
424895 -80.173767 26.476151
424901 -80.175167 26.468751
427213 -80.175167 26.461351
424930 -80.175167 26.459351
424931 -80.175067 26.458551
427862 -80.175067 26.457427
427863 -80.175062 26.455651
427864 -80.174967 26.453751
427871 -80.174967 26.453451
424997 -80.174667 26.446152
424937 -80.174367 26.438952
424934 -80.172767 26.431552
424935 -80.171867 26.424052
427957 -80.171867 26.417053
427956 -80.171867 26.409253
427954 -80.171867 26.408653
430196 -80.171667 26.401253
430197 -80.171657 26.394369
433941 -80.171667 26.393954
433942 -80.171579 26.391404
445437 -80.171331 26.384252
445438 -80.171173 26.379707
430335 -80.171067 26.376654
430333 -80.171067 26.375554
433937 -80.170967 26.374465
433938 -80.170967 26.373154
433939 -80.171067 26.367755
434666 -80.171012 26.364761
445433 -80.170999 26.364054
445434 -80.170936 26.357355
434664 -80.170867 26.349355
434890 -80.170867 26.348855
434891 -80.170781 26.342368
445435 -80.170732 26.34067
445436 -80.17057 26.335052
434888 -80.170567 26.334956
434889 -80.170295 26.331046
63132 -80.170067 26.327756
63133 -80.170066 26.32765
63147 -80.169967 26.317756
63149 -80.169729 26.309904
63676 -80.169667 26.307857
63680 -80.169611 26.305739
71961 -80.169606 26.305559
71682 -80.16953 26.302655
63735 -80.169169 26.288962
63736 -80.169067 26.281758
63739 -80.169068 26.274158
63748 -80.167268 26.259858
64609 -80.166568 26.252159
64631 -80.166568 26.251159
31080 -80.166768 26.249659
31081 -80.166768 26.249359
31082 -80.166968 26.247959
31083 -80.167768 26.245159
31093 -80.176568 26.232659
30965 -80.177515 26.23146
30979 -80.17791 26.230961
31182 -80.178068 26.23076
30972 -80.179868 26.22856
30973 -80.184368 26.22316
30982 -80.184585 26.222928
77208 -80.18482 26.222677
30974 -80.187368 26.21996
30975 -80.188069 26.219103
40883 -80.195469 26.21006
40880 -80.200769 26.203861
40884 -80.201642 26.202878
40881 -80.202369 26.202061
40882 -80.203969 26.200161
40296 -80.206469 26.197061
40297 -80.207869 26.195361
40312 -80.208469 26.194761
40311 -80.208969 26.194061
40264 -80.210869 26.191761
40414 -80.219269 26.178862
40418 -80.219769 26.172762
40483 -80.219569 26.164562
40530 -80.219369 26.155462
41681 -80.219315 26.150441
41779 -80.219269 26.146163
41780 -80.219169 26.142163
41805 -80.219069 26.141363
41806 -80.219094 26.140347
41810 -80.219069 26.139663
79151 -80.219069 26.139073
41813 -80.219069 26.137502
41812 -80.219069 26.137163
42150 -80.218969 26.135863
42152 -80.218969 26.135463
42229 -80.217969 26.120764
42236 -80.218069 26.120464
42238 -80.218345 26.113564
67809 -80.218369 26.112964
67807 -80.218354 26.112705
67808 -80.218262 26.111118
67972 -80.218221 26.110411
45840 -80.217969 26.106064
45844 -80.217576 26.101236
46065 -80.217269 26.097465
46066 -80.216898 26.094993
46086 -80.216369 26.091465
46084 -80.216369 26.091265
46089 -80.216169 26.086165
46419 -80.216069 26.084665
46422 -80.216069 26.084365
46423 -80.215969 26.083465
46428 -80.215969 26.082165
46429 -80.215369 26.066066
46476 -80.215469 26.065766
46474 -80.215469 26.065466
46478 -80.215376 26.062537
46477 -80.214969 26.054866
47340 -80.214969 26.054266
47341 -80.214969 26.053566
47342 -80.214869 26.050566
47352 -80.214769 26.046467
47448 -80.214768 26.046447
70894 -80.214465 26.042999
47500 -80.213969 26.039367
47509 -80.213913 26.038732
47527 -80.213669 26.035967
47528 -80.213655 26.035687
47874 -80.213469 26.032067
47876 -80.213272 26.024767
47904 -80.213269 26.024667
47907 -80.213169 26.021967
73660 -80.213169 26.021067
73661 -80.213069 26.020268
73662 -80.213069 26.020218
73663 -80.213069 26.019668
73664 -80.213057 26.019568
73665 -80.21299 26.019036
73667 -80.212969 26.018868
73668 -80.21306 26.018233
73666 -80.213069 26.018168
47983 -80.212969 26.017568
48020 -80.213063 26.016819
73669 -80.21299 26.016136
73670 -80.212965 26.015918
73674 -80.212869 26.014568
73671 -80.212869 26.014468
73672 -80.212869 26.013768
73673 -80.212904 26.013459
73675 -80.212969 26.013068
73676 -80.21299 26.012898
73677 -80.213057 26.012368
73678 -80.213069 26.012268
73679 -80.213069 26.011848
73680 -80.213269 26.010768
73681 -80.213287 26.01061
48087 -80.213369 26.009868
58245 -80.213769 26.008468
58234 -80.214369 26.006868
58235 -80.214769 26.006268
58239 -80.215069 26.005768
58240 -80.215269 26.005168
58241 -80.21567 26.004468
58242 -80.217058 26.002568
73686 -80.217775 26.001721
58221 -80.21817 26.001168
58222 -80.218267 26.001082
68268 -80.219138 26.000308
68269 -80.22037 25.999088
59657 -80.22047 25.998968
59658 -80.22221 25.99729
68318 -80.22327 25.996268
73688 -80.22377 25.995768
59695 -80.22447 25.995068
59688 -80.22717 25.991669
59615 -80.23017 25.981769
59618 -80.22987 25.976069
59951 -80.22977 25.972392
60011 -80.22977 25.972269
323758 -80.23003 25.971723
315948 -80.230022 25.971382
314154 -80.230117 25.961898
314153 -80.23007 25.96007
314321 -80.22987 25.95567
315198 -80.22987 25.95547
314161 -80.229449 25.951851
314160 -80.22937 25.95117
315392 -80.22717 25.94837
315393 -80.22467 25.94527
315370 -80.22157 25.94157
316401 -80.21537 25.933871
316400 -80.21257 25.931871
316399 -80.21007 25.930771
316398 -80.20917 25.930571
316927 -80.20947 25.930271
316928 -80.21037 25.929471
316930 -80.21077 25.929171
316931 -80.21157 25.928571
316413 -80.21207 25.928171
315799 -80.21177 25.925971
315798 -80.21177 25.925471
316863 -80.21197 25.924771
316859 -80.21207 25.920971
316858 -80.211907 25.918054
316860 -80.211828 25.917083
316862 -80.211812 25.916886
316819 -80.21177 25.916371
316818 -80.21187 25.915971
316820 -80.21187 25.915471
316869 -80.21187 25.914671
316970 -80.21187 25.913759
316909 -80.21187 25.912571
316969 -80.21137 25.912671
316852 -80.21057 25.912671
317055 -80.21037 25.910072
317045 -80.210274 25.907822
316941 -80.21017 25.905372
316942 -80.21007 25.901672
318755 -80.20997 25.899472
318772 -80.20997 25.897972
318776 -80.20977 25.895372
318775 -80.20987 25.894472
318786 -80.209784 25.893701
318785 -80.209673 25.892699
318784 -80.20957 25.891772
318783 -80.209538 25.890907
318782 -80.20947 25.889072
318885 -80.20937 25.886372
318891 -80.20937 25.886272
318890 -80.20937 25.885472
318903 -80.20937 25.885272
318899 -80.20937 25.884499
318897 -80.20937 25.883572
318927 -80.20917 25.881473
318936 -80.209158 25.881373
318935 -80.209144 25.881258
318937 -80.209083 25.880773
318931 -80.20907 25.880673
318943 -80.20907 25.879973
321784 -80.20897 25.879073
321788 -80.208872 25.878194
319057 -80.208772 25.877293
319055 -80.20867 25.876373
321599 -80.208587 25.875373
321598 -80.20852 25.874573
321602 -80.208478 25.874073
312942 -80.20842 25.873373
312941 -80.20837 25.872773
321605 -80.208278 25.871673
312947 -80.208217 25.870944
312946 -80.208211 25.870873
301902 -80.20817 25.870373
301901 -80.20817 25.868973
301922 -80.20807 25.867573
321609 -80.208021 25.866787
321611 -80.207983 25.866183
321613 -80.207937 25.865452
321614 -80.207932 25.865373
301929 -80.207895 25.864773
301928 -80.207888 25.864667
301930 -80.20787 25.864373
302007 -80.20777 25.861673
302006 -80.20777 25.860373
302005 -80.20767 25.859473
302008 -80.207574 25.858066
302009 -80.20767 25.856973
301995 -80.20757 25.855273
301994 -80.20747 25.854374
301996 -80.20747 25.853974
302002 -80.20747 25.853574
302003 -80.20727 25.850474
302903 -80.20717 25.848774
302931 -80.20717 25.847374
302944 -80.20707 25.846974
302943 -80.20657 25.845074
302960 -80.20627 25.843274
302953 -80.20627 25.842531
302954 -80.20627 25.842517
302949 -80.20627 25.841874
303037 -80.20617 25.841274
303040 -80.20617 25.840674
303074 -80.20617 25.839474
303076 -80.20617 25.838274
303077 -80.20617 25.837374
303085 -80.206173 25.835876
303084 -80.20597 25.834674
303087 -80.20597 25.834274
303094 -80.205952 25.834074
303093 -80.20587 25.833174
303130 -80.20587 25.832174
303128 -80.20577 25.829574
303127 -80.20617 25.828474
303525 -80.20647 25.824875
303538 -80.20637 25.823975
321621 -80.20637 25.822998
303536 -80.206357 25.82219
303535 -80.20607 25.818075
303565 -80.206052 25.817475
303600 -80.206076 25.814926
303599 -80.20607 25.814775
303598 -80.20607 25.814175
303597 -80.20597 25.813375
303710 -80.20597 25.812575
303709 -80.20597 25.812275
303706 -80.20607 25.811975
303705 -80.20597 25.810575
303733 -80.20577 25.809475
303769 -80.20587 25.808975
303765 -80.20577 25.807575
303759 -80.20577 25.806275
303754 -80.20577 25.803475
303782 -80.20557 25.802475
307980 -80.20557 25.801729
307979 -80.20557 25.801135
307978 -80.20557 25.799575
307977 -80.20557 25.798876
307955 -80.20557 25.797776
307950 -80.20547 25.796876
308013 -80.20557 25.795176
308018 -80.20547 25.792676
308020 -80.20547 25.791376
308030 -80.20507 25.789676
308031 -80.20477 25.788676
308028 -80.20607 25.788676
308029 -80.20687 25.788576
308082 -80.20797 25.788476
308081 -80.208633 25.788175
308078 -80.20907 25.787976
308077 -80.20915 25.787936
308067 -80.20987 25.787576
308068 -80.210282 25.787329
307833 -80.21087 25.786976
307835 -80.211338 25.786772
322007 -80.211835 25.786556
322003 -80.212157 25.786416
322002 -80.212892 25.786097
308052 -80.21317 25.785976
308051 -80.21387 25.785676
308050 -80.21467 25.785176
307846 -80.216308 25.784572
307825 -80.21637 25.784576
307750 -80.21757 25.783976
307752 -80.21897 25.785476
307748 -80.22067 25.786076
306817 -80.22297 25.786776
307739 -80.22297 25.787276
307740 -80.22307 25.787976


==> layer_boundaries_4818.txt <==
1 NaN NaN 70 153 222
2 NaN NaN 73 154 219
3 NaN 187 72 156 216
4 NaN 184 74 156 213
5 NaN 182 73 156 210
6 NaN 180 76 156 207
7 NaN 180 74 156 207
8 NaN 181 74 156 210
9 NaN 181 74 156 213
10 NaN 181 74 156 214
11 NaN 182 73 156 216
12 NaN 182 74 155 217
13 NaN 181 72 154 217
14 NaN 182 74 155 217
15 203 185 77 156 218
16 200 184 76 156 220
17 197 184 74 156 220
18 195 183 72 155 220
19 196 186 75 156 222
20 198 NaN 75 156 223
21 199 NaN 73 154 222
22 198 NaN 73 155 224
23 196 NaN 76 157 226
24 198 NaN 78 157 227


==> layer_boundaries_8985.txt <==
1 69 157 183 259
2 71 158 184 262
3 73 160 186 264
4 74 160 186 263
5 74 161 187 263
6 75 160 187 260
7 74 160 187 258
8 73 161 188 258
9 74 162 189 259
10 74 162 188 259
11 75 162 188 259
12 75 162 189 259
13 76 161 189 258
14 74 162 190 257
15 75 163 193 258
16 75 163 192 257
17 74 163 191 256
18 73 162 191 255
19 75 163 193 257
20 76 163 193 256
21 73 162 191 254
22 73 163 192 253
23 76 165 194 251
24 76 165 195 248

